Beyond Semantic Accuracy: Consequence-Aware Evaluation for Safety-Critical Language Understanding

Can language models be trusted in safety- critical operations? In such settings, strong per- formance on semantic metrics does not guaran- tee operational reliability: a misread altitude, a dropped execution condition, or a confused call- sign may score well under standard F1 yet carry sharply asymmetric operational consequences. We study this problem in air traffic control (ATC), where controller-pilot communication demands near-zero error tolerance, and use consequence-aware evaluation to test whether semantic scores misstate operational reliabil- ity. The framework is instantiated in a con- trolled diagnostic ATC benchmark grounded in aviation standards and feedback from 40 air traffic controllers across three countries. Evaluating 8 models, we uncover a system- atic semantic-safety gap: conventional scores give substantially higher performance estimates than consequence-aware evaluation, even for models that appear reliable under standard met- rics. Risk-aware fine-tuning narrows but does not close this gap, showing that consequence- aware evaluation is a necessary complement to standard NLP metrics before any real safety- critical deployment claim

==> figures/expert_survey_responses.csv <==
id,role,country,experience,B_callsign,B_altitude,B_runway,B_heading,B_waypoint,B_taxiway,B_condition,B_frequency,B_speed,C_altitude_control,C_clearance,C_runway_instruction,C_taxiway_instruction,C_heading_control,C_speed_control,C_sequence_control,C_contact,D1_callsign,D2_heading,D3_altitude,D4_speed,D5_frequency,E1_critical_wrong_omit,E2_noncritical_wrong,E3_condition_dropped,E4_multi_error,F1_nonlinear_preference,F2_risk_proportional
1,Aerodrome Control (Tower),China,11–20 years,10,10,10,9,9,9,4,5,5,10,10,10,9,7,6,6,4,10,10,10,8,3,CRITICAL,CRITICAL,HIGH,EXTREME,7,6
2,Approach / Terminal Control,China,6–10 years,7,8,8,5,4,4,5,4,0,9,6,10,0,4,10,5,0,5,10,7,4,2,EXTREME,CRITICAL,HIGH,EXTREME,5,5
3,Area / En-Route Control,Singapore,More than 20 years,9,8,8,5,6,4,4,3,1,9,8,7,5,5,3,5,2,7,6,5,2,0,CRITICAL,CRITICAL,HIGH,CRITICAL,3,4
4,Approach / Terminal Control,China,11–20 years,10,10,8,8,9,2,9,8,0,8,5,7,5,7,10,0,1,7,10,10,2,3,CRITICAL,HIGH,EXTREME,EXTREME,7,5
5,Area / En-Route Control,China,6–10 years,10,10,10,8,8,7,5,5,3,10,10,10,10,6,6,5,4,8,9,10,3,5,CRITICAL,HIGH,CRITICAL,EXTREME,6,6
6,Area / En-Route Control,China,2–5 years,8,9,7,4,7,5,4,3,3,8,9,7,6,2,6,6,4,4,8,10,4,7,EXTREME,HIGH,CRITICAL,EXTREME,5,7
7,Approach / Terminal Control,China,2–5 years,9,10,9,8,7,8,4,3,4,8,10,10,7,6,6,3,3,7,8,10,5,4,CRITICAL,HIGH,CRITICAL,EXTREME,5,5
8,Aerodrome Control (Tower),China,11–20 years,9,6,10,6,8,6,9,3,5,10,5,10,7,3,5,1,5,5,10,8,5,4,EXTREME,HIGH,HIGH,EXTREME,4,7
9,Approach / Terminal Control,China,6–10 years,6,8,9,7,10,2,6,6,0,9,10,8,10,4,7,4,3,7,10,9,0,7,CRITICAL,CRITICAL,CRITICAL,EXTREME,7,7
10,Approach / Terminal Control,China,2–5 years,10,10,10,7,7,7,9,7,4,10,10,10,10,7,5,6,1,10,9,9,6,6,CRITICAL,HIGH,HIGH,EXTREME,7,5
11,Aerodrome Control (Tower),China,2–5 years,8,7,10,7,8,2,6,2,6,10,5,8,7,9,0,1,3,10,6,2,0,5,CRITICAL,EXTREME,HIGH,EXTREME,5,2
12,Aerodrome Control (Tower),China,11–20 years,10,10,9,10,3,9,5,4,6,9,10,9,7,6,5,4,1,6,9,9,5,5,EXTREME,CRITICAL,HIGH,EXTREME,6,5
13,Aerodrome Control (Tower),India,6–10 years,8,4,10,9,7,10,4,0,0,7,6,8,8,4,10,10,4,9,10,9,9,1,HIGH,EXTREME,CRITICAL,CRITICAL,5,3
14,ATC Instructor / Examiner,China,6–10 years,9,8,8,6,6,6,2,1,0,8,10,9,4,3,2,4,0,8,5,6,6,1,CRITICAL,HIGH,HIGH,EXTREME,4,6
15,Approach / Terminal Control,India,6–10 years,7,8,9,5,7,6,1,3,2,8,8,7,6,7,6,3,0,5,8,8,3,2,CRITICAL,HIGH,CRITICAL,EXTREME,5,4
16,Aerodrome Control (Tower),China,6–10 years,10,10,10,10,9,6,10,4,2,8,9,10,9,3,5,6,8,10,8,9,4,4,CRITICAL,HIGH,EXTREME,EXTREME,5,7
17,Aerodrome Control (Tower),Singapore,11–20 years,9,9,9,7,6,6,4,2,2,9,8,8,8,5,7,3,2,8,6,8,3,4,CRITICAL,CRITICAL,HIGH,EXTREME,4,6
18,Area / En-Route Control,China,2–5 years,9,8,10,5,5,6,5,5,2,7,5,8,7,4,7,5,7,8,10,8,1,6,CRITICAL,EXTREME,EXTREME,EXTREME,7,7
19,Aerodrome Control (Tower),China,Less than 2 years,8,10,10,9,6,7,2,1,1,9,10,8,6,4,9,5,2,6,8,10,3,0,CRITICAL,HIGH,HIGH,CRITICAL,4,6
20,Aerodrome Control (Tower),China,6–10 years,9,9,7,8,0,7,2,4,4,9,9,10,10,7,6,0,5,8,9,10,0,2,LOW,HIGH,CRITICAL,EXTREME,6,6
21,Approach / Terminal Control,India,11–20 years,10,9,9,8,8,10,2,8,3,8,10,9,10,4,8,5,4,10,10,10,6,4,EXTREME,HIGH,CRITICAL,EXTREME,7,4
22,Aerodrome Control (Tower),China,11–20 years,8,9,10,9,8,10,3,7,8,8,9,10,6,7,3,6,5,7,10,7,7,2,CRITICAL,EXTREME,CRITICAL,EXTREME,5,6
23,Area / En-Route Control,China,6–10 years,7,9,7,8,5,8,4,5,0,7,6,10,7,5,4,0,5,8,6,8,2,4,EXTREME,CRITICAL,CRITICAL,EXTREME,4,4
24,Approach / Terminal Control,China,2–5 years,9,7,6,6,9,9,5,4,3,7,4,10,6,3,4,0,0,6,6,7,0,2,CRITICAL,HIGH,HIGH,EXTREME,6,5
25,Approach / Terminal Control,China,6–10 years,10,9,10,6,7,5,3,3,3,10,10,10,9,6,4,2,1,8,7,10,6,5,CRITICAL,EXTREME,HIGH,LOW,4,5
26,Aerodrome Control (Tower),Singapore,6–10 years,9,9,10,10,10,7,8,2,1,9,10,10,9,4,3,3,4,10,8,9,2,7,CRITICAL,EXTREME,CRITICAL,EXTREME,6,5
27,Aerodrome Control (Tower),China,11–20 years,10,10,10,9,9,8,8,6,7,10,10,9,9,8,6,4,3,9,9,10,4,4,EXTREME,HIGH,CRITICAL,EXTREME,6,7
28,Aerodrome Control (Tower),China,11–20 years,9,9,8,9,5,8,4,7,5,9,10,10,8,3,4,3,2,9,8,9,3,4,CRITICAL,CRITICAL,HIGH,EXTREME,7,7
29,Aerodrome Control (Tower),China,More than 20 years,9,9,10,6,8,7,6,2,4,9,9,10,6,7,5,3,2,7,8,7,4,3,CRITICAL,LOW,HIGH,EXTREME,5,6
30,Aerodrome Control (Tower),China,Less than 2 years,9,8,8,6,2,5,4,4,1,7,9,6,1,3,2,1,0,6,5,7,6,0,LOW,HIGH,HIGH,CRITICAL,5,5
31,Approach / Terminal Control,India,6–10 years,8,9,8,7,7,9,2,3,5,9,9,7,6,7,4,5,2,5,8,7,1,2,CRITICAL,CRITICAL,CRITICAL,CRITICAL,4,6
32,Approach / Terminal Control,China,11–20 years,9,10,8,6,3,6,1,0,0,8,5,9,6,6,2,6,1,2,10,9,6,3,EXTREME,LOW,HIGH,EXTREME,7,7
33,Area / En-Route Control,China,More than 20 years,10,10,8,4,8,6,4,6,3,9,10,8,10,7,6,6,4,5,7,10,5,3,CRITICAL,HIGH,HIGH,EXTREME,6,7
34,Area / En-Route Control,China,11–20 years,8,6,7,4,9,5,7,1,0,8,8,6,5,5,5,2,4,3,10,6,1,5,CRITICAL,CRITICAL,LOW,EXTREME,5,5
35,Approach / Terminal Control,China,2–5 years,10,10,10,6,7,10,7,4,0,9,10,9,7,8,5,5,4,6,9,10,6,4,CRITICAL,HIGH,HIGH,EXTREME,6,6
36,Aerodrome Control (Tower),India,6–10 years,7,9,8,9,7,7,10,0,1,9,6,8,10,4,6,6,3,10,7,10,5,6,EXTREME,CRITICAL,HIGH,CRITICAL,5,6
37,Aerodrome Control (Tower),Singapore,6–10 years,8,10,10,10,6,8,10,6,3,9,10,10,8,10,10,3,4,3,9,10,10,5,EXTREME,HIGH,CRITICAL,LOW,7,6
38,ATC Instructor / Examiner,Singapore,More than 20 years,8,10,7,6,4,5,6,7,1,9,6,9,10,1,4,4,5,10,6,8,0,7,CRITICAL,CRITICAL,CRITICAL,EXTREME,5,3
39,Approach / Terminal Control,China,11–20 years,8,9,9,6,5,7,4,4,0,7,8,10,7,8,4,5,5,8,8,8,0,0,CRITICAL,CRITICAL,LOW,CRITICAL,4,6
40,Area / En-Route Control,China,2–5 years,10,10,9,8,7,8,6,4,4,10,9,10,8,7,4,4,2,8,8,9,7,4,CRITICAL,CRITICAL,HIGH,EXTREME,7,5


==> figures/expert_weight_distribution_fitted_counts.csv <==
slot,final_weight,rating_0,rating_1,rating_2,rating_3,rating_4,rating_5,rating_6,rating_7,rating_8,rating_9,rating_10
callsign,1.0,0,0,0,0,0,0,1,4,10,13,12
altitude,1.0,0,0,0,0,1,0,2,2,7,13,15
runway,1.0,0,0,0,0,0,0,1,5,10,8,16
heading,0.8,0,0,0,0,3,4,10,5,7,7,4
waypoint,0.8,1,0,1,2,2,4,5,10,7,6,2
taxiway,0.8,0,0,3,0,2,5,8,8,6,4,4
condition,0.5,0,2,5,2,11,5,5,2,2,3,3
frequency,0.4,3,3,4,7,9,4,4,4,2,0,0
speed,0.4,10,6,4,7,5,4,2,1,1,0,0


==> figures/task1_zeroshot_slot_heatmap.csv <==
slot_component,action,slot,GPT-5.4,DeepSeek-V3,GPT-5.1,Claude-Haiku,Qwen-Plus,GPT-4o-mini,Qwen3-14B,Qwen3-8B
callsign (all actions),ALL,callsign,0.9651 (636/659),0.9423 (621/659),0.9757 (643/659),0.9241 (609/659),0.9423 (621/659),0.9211 (607/659),0.8741 (576/659),0.3429 (226/659)
altitude_control / altitude,altitude_control,altitude,0.7843 (120/153),0.8039 (123/153),0.7647 (117/153),0.8301 (127/153),0.3268 (50/153),0.6340 (97/153),0.2222 (34/153),0.2876 (44/153)
clearance / runway,clearance,runway,0.8636 (95/110),0.6545 (72/110),0.6000 (66/110),0.5182 (57/110),0.2909 (32/110),0.6818 (75/110),0.1182 (13/110),0.6545 (72/110)
heading_control / heading,heading_control,heading,0.2292 (22/96),0.2812 (27/96),0.2292 (22/96),0.3125 (30/96),0.2083 (20/96),0.2500 (24/96),0.1562 (15/96),0.1250 (12/96)
taxiway_instruction / taxiway,taxiway_instruction,taxiway,0.8333 (10/12),0.7500 (9/12),0.7500 (9/12),0.6667 (8/12),0.2500 (3/12),0.4167 (5/12),0.2500 (3/12),0.5000 (6/12)
taxiway_instruction / waypoint,taxiway_instruction,waypoint,0.0000 (0/14),0.2143 (3/14),0.0000 (0/14),0.0000 (0/14),0.0000 (0/14),0.0714 (1/14),0.0000 (0/14),0.1429 (2/14)
speed_control / speed,speed_control,speed,0.6905 (29/42),0.8095 (34/42),0.6429 (27/42),0.8810 (37/42),0.5476 (23/42),0.4524 (19/42),0.4048 (17/42),0.9048 (38/42)
contact / frequency,contact,frequency,0.9423 (49/52),0.9231 (48/52),0.9808 (51/52),0.9423 (49/52),0.8846 (46/52),0.6731 (35/52),0.7885 (41/52),0.5192 (27/52)
condition (all actions),ALL,condition,0.5754 (225/391),0.3734 (146/391),0.3606 (141/391),0.2353 (92/391),0.2890 (113/391),0.1176 (46/391),0.3376 (132/391),0.1714 (67/391)
sequence_control / traffic,sequence_control,traffic,0.7000 (7/10),1.0000 (10/10),0.6000 (6/10),0.7000 (7/10),0.5000 (5/10),0.7000 (7/10),0.4000 (4/10),0.1000 (1/10)


==> prompts/prompt.txt <==
You are a professional Air Traffic Control (ATC) language understanding expert,
with domain expertise in ground control operations at Changi Airport.

You are given a single ATC utterance sentence (no prior annotations).
Your task is to analyze the sentence and produce a structured semantic interpretation.

You must perform ALL of the following tasks:

1. Identify the speaker.
2. Identify the communicative intention.
3. Extract named entities using the specified schema.
4. Abstract the utterance into a structured ATC action.

Return the result strictly as ONE JSON object and nothing else.
The output must be valid JSON.

------------------------------------------------------------
Output JSON Schema
------------------------------------------------------------

{
  "speaker": "pilot | controller",
  "intention": "greet | inform | instruction | readback",
  "sentence": "<original sentence>",
  "entities": [
    {"text": "...", "label": "Callsign | Vehicle | Controller | Frequency | Gate | Runway | Taxiway | Condition | Report | Qualifier | Greet | O"}
  ],
  "action": {
    "type": "<ACTION_TYPE>",
    "...": "..."
  }
}

------------------------------------------------------------
Task Definitions
------------------------------------------------------------

### 1. Speaker Identification
- speaker = pilot or controller.
- Controllers usually address a pilot by callsign at the beginning.
- Pilot readbacks usually end with the pilot's own callsign.
- Use ATC phraseology patterns as guidance, but allow natural variation.

### 2. Intention Classification
- greet: greetings or farewells.
- inform: reporting status, traffic, readiness, or situation (no command).
- instruction: controller issues a directive or clearance.
- readback: pilot repeats or confirms a controller instruction.

------------------------------------------------------------
### 3. Entity Annotation Rules
------------------------------------------------------------

Use the following labels:

- Callsign: the speaking aircraft.
- Vehicle: other aircraft or ground vehicles mentioned.
- Controller: ATC units (tower, ground, center, approach, etc.).
- Frequency: radio frequencies explicitly introduced or in VHF format.
- Gate: stands, bays, parking positions (entire span).
- Runway: runway identifiers.
- Taxiway: taxiway identifiers.
- Condition:
  - Action triggers or constraints: taxi, hold short, cleared, continue, contact, monitor, push back, line up, cross, etc.
  - Spatial or constraint cues: on, via, at, behind, after, once clear of.
  - Merge consecutive condition words into one span (e.g., "hold short of").
  - Do NOT absorb objects (Taxiway, Runway, Gate, Vehicle).
- Report:
  - Descriptive or observational phrases (traffic, unable, request, vacating).
  - Objects must be labeled separately.
- Qualifier:
  - Directional or modifying words (left, right, straight ahead).
- Greet: greetings or farewells.
- O: all remaining tokens, including punctuation and function words.

All tokens must receive exactly one label.

------------------------------------------------------------
### 4. Action Extraction (CRITICAL)
------------------------------------------------------------

Abstract the utterance into a single high-level ATC action.

The action must:
- Represent the operational meaning of the sentence.
- Be independent of surface wording.
- Capture the command or constraint that matters operationally.

Examples of action types include (but are not limited to):

- TAXI
- HOLD_SHORT
- HOLDING_POINT
- PUSHBACK_REQUEST
- PUSHBACK_APPROVED
- PUSH_START_APPROVED
- CONTACT
- MONITOR
- TURN_LEFT
- TURN_RIGHT
- CONTINUE_TAXI
- GIVE_WAY
- FOLLOW
- STANDBY
- CLEARED_GENERIC
- UNKNOWN

The action object should include only relevant slots, for example:

- callsign
- taxiway
- runway
- gate
- frequency
- controller
- vehicle
- qualifier

If no clear operational action is present, set:
"type": "UNKNOWN"

------------------------------------------------------------
Additional Constraints
------------------------------------------------------------

- At most ONE Callsign per sentence (the speaking aircraft).
- In readbacks, if multiple airline+number spans appear:
  - The LAST one is the Callsign.
  - Earlier ones are Vehicle.
- Any span ending with tower / ground / center / approach / delivery is Controller.
- Prefer the longest valid entity span.
- Do not normalize or rewrite text.
- Do not include explanations or comments.
- Output exactly one JSON object.

==> prompts/prompt_label_ft.txt <==
You are a strict ATC semantic annotation assistant.

Your task is to annotate one ATC utterance at two levels:

1. utterance-level action list
2. chunk-level semantic labels

You must output valid JSON only.

This annotation setting allows both single-intent and multi-intent utterances.

## Action labels

Use only the following utterance-level and action-chunk labels:

- altitude_control
- clearance
- heading_control
- runway_instruction
- speed_control
- taxiway_instruction
- contact
- sequence_control

## Semantic slot labels

Use only the following chunk-level semantic labels:

- callsign
- runway
- taxiway
- waypoint
- controller
- altitude
- speed
- heading
- frequency
- traffic
- condition
- O

Important note:
- Use only the labels listed above. Do not invent new labels.
- Do NOT use: relation, attribute, polarity. Map them to O instead.

## Core principles

### 1. Annotate chunks, not isolated words

Use meaningful continuous chunks instead of splitting into many single words.

Good chunking examples:
- `heading zero three zero` → one chunk labeled `heading`
- `flight level three one zero` → one chunk labeled `altitude`
- `runway two seven` → one chunk labeled `runway`
- `bizex five hundred` → one chunk labeled `callsign`
- `holding point bravo` → one chunk labeled `taxiway`
- `landing atr` → one chunk labeled `traffic`
- `turn right heading zero three zero` → `turn right` as `heading_control`, `heading zero three zero` as `heading`
- `descend and maintain` may be one `altitude_control` chunk

Bad chunking examples:
- `zero` / `three` / `zero` split apart
- `runway` and `two seven` split apart
- `flight` / `level` / `three` / `one` / `zero` split apart
- `holding` / `point` / `bravo` split apart

Always prefer the smallest semantically complete continuous chunk.

### 2. Directional words: absorb into action chunk, not a separate label

Words like `left`, `right`, `visual`, `ILS` that modify an action should be absorbed into the action chunk.

- `turn right` → label the whole phrase as `heading_control`
- `turn left heading two eight zero` → `turn left` as `heading_control`, `heading two eight zero` as `heading`
- Do NOT label `right` or `left` separately.

### 3. Function words: use O

Prepositions, connectors, and discourse words that do not carry ATC semantic content must be labeled `O`.

Use `O` for:
- prepositions used as connectors: `to`, `for`, `of`, `via`, `and`, `then`, `at`
- filler or discourse words: `ah`, `um`, `hello`, `good day`, `thanks`
- addressing words without semantic core: `sir`, `okay`, `roger`
- relation/attribute words not in the label set above

Do NOT label prepositions as any semantic category.

Example:
- `descend to flight level two nine zero` → `descend` = `altitude_control`, `to` = `O`, `flight level two nine zero` = `altitude`

### 4. Multi-intent is allowed

The field `utterance_action` must always be a JSON array.

Rules:
- If the utterance has one action, return a one-element list, such as `["contact"]`.
- If the utterance has multiple actions, return all of them in a list.
- Preserve the order in which the actions appear in the utterance from left to right.
- Do not merge different actions into one action label.
- Only include actions that are explicitly supported by the utterance.

At chunk level:
- every action listed in `utterance_action` should correspond to at least one chunk with the same action label
- action chunks must appear in the same order as the action list

### 5. Status utterances: empty action list

Some utterances are status confirmations or acknowledgements, not instructions. These have no action.

Use `utterance_action: []` when the utterance is:
- a status report: `radar contact`, `is in radar contact`
- a pure acknowledgement: `wilco`, `roger`
- an introductory greeting with no instruction content

Example:
- `malaysian four is in radar contact` → `utterance_action: []`
- `saudia three four one good afternoon radar contact` → `utterance_action: []`

### 6. Heading and altitude slots: only label when a value is present

Do NOT force a `heading` or `altitude` slot when no numeric or named value appears.

Rules:
- `turn right heading two eight zero` → label `heading two eight zero` as `heading` ✓
- `continue present heading` → NO heading slot; the entire phrase is `heading_control` ✓
- `turn right to trasadingen` → NO heading slot; `trasadingen` is `waypoint` ✓
- `descent your discretion` → NO altitude slot; `descent` is `altitude_control`, `your discretion` is `condition` ✓

Only label `heading` when there is an explicit numeric degree or named heading value.
Only label `altitude` when there is an explicit flight level or altitude number.

### 7. taxiway slot: named taxi point or route identifier

Label specific taxiway identifiers — holding points, taxiway letters/names, intersection names — as `taxiway`.

Rules:
- `holding point bravo` → `taxiway` ✓
- `taxiway alpha` → `taxiway` ✓
- `delta` (when used as a holding point name) → `taxiway` ✓
- `taxi` alone (the action word) → `taxiway_instruction` ✓ (never `taxiway`)
- Do NOT label the entire taxi instruction phrase as `taxiway`; only label the named point/route.

Examples:
- `taxi to holding point bravo runway one four` → `taxi` = `taxiway_instruction`, `to` = `O`, `holding point bravo` = `taxiway`, `runway one four` = `runway`
- `taxi via alpha to delta` → `taxi via` = `taxiway_instruction`, `alpha` = `taxiway`, `to` = `O`, `delta` = `taxiway`

### 8. traffic slot: referenced aircraft in sequencing context

Label the referenced aircraft (another aircraft the controller is sequencing against) as `traffic`.

Rules:
- `landing atr` → `traffic` ✓ (the aircraft being followed)
- `the traffic ahead` → `traffic` ✓
- `follow the a320` → `follow` = `sequence_control`, `the a320` = `traffic`
- Do NOT use `traffic` for the addressed aircraft; the addressed aircraft is always `callsign`.

### 9. Be conservative on noisy or unusual utterances

Some utterances may be imperfect, elliptical, ASR-corrupted, or operationally unusual.

Rules:
- Do not invent missing words.
- Do not over-interpret broken or unclear text.
- Label only what is clearly supported by the surface form.
- If a token is not clearly part of a semantic chunk, label it `O`.
- Prefer a slightly conservative chunk boundary over an over-extended one.

## Action label definitions

- altitude_control: climb, descend, maintain altitude or flight level
- clearance: cleared, approved, authorized for approach, departure, or airspace entry
- heading_control: turn, fly heading, turn left/right heading, continue heading, vectors
- runway_instruction: hold short, line up, cross runway, runway-related operational instruction
- speed_control: reduce speed, maintain speed, speed-related instruction
- taxiway_instruction: taxi, taxi via, ground movement instruction
- contact: contact tower/radar/frequency handoff instruction
- sequence_control: sequencing or traffic-order instruction such as `number one`, `number two`, `follow traffic`, `behind`

## Semantic label definitions

- callsign: the addressed aircraft or another aircraft callsign
- runway: runway identifier such as `runway two seven`
- taxiway: taxiway name, holding point, or named ground route such as `holding point bravo`, `taxiway alpha`, `delta`
- waypoint: waypoint, navaid, route point, or named navigation point
- controller: controller station or facility name such as `boston approach`, `praha radar`, `tower`, `ground`
- altitude: altitude expression such as `flight level three one zero`, `three thousand`. Only label when a numeric or named value is present.
- speed: speed expression such as `one seven zero knots`
- heading: heading expression such as `heading zero three zero`. Only label when a numeric value is present.
- frequency: radio frequency such as `one two eight decimal one five`
- traffic: the referenced aircraft in a sequencing instruction, e.g., `landing atr`, `the a320 ahead`
- condition: condition, restriction, warning, advisory, state, or surrounding operational context such as `when able`, `after passing`, `at your discretion`, `if able`
- O: function words, filler words, prepositions, connectors, or any token that does not fit a semantic category above

## Boundary rules

1. Every chunk must be a continuous span copied from the utterance.
2. Chunks must not overlap.
3. Chunks should cover the utterance in order.
4. Prefer semantically complete chunks over isolated words.
5. Do not split numeric phrases that belong to one ATC concept.
6. Do not merge unrelated concepts into one chunk.
7. If two adjacent words belong to different functions, split them.
8. Absorb directional modifiers (left, right) into the action chunk — do not label them separately.
9. Label prepositions and connectors as O — do not force them into semantic slots.

## Output format

Return exactly this JSON structure:

{
  "utterance": "...",
  "utterance_action": ["...", "..."],
  "tokens": [
    {"text": "...", "label": "..."},
    {"text": "...", "label": "..."}
  ]
}

Rules:
- `utterance_action` must always be a JSON array
- if there is only one action, still use an array with one element
- if there is no action (status utterance), return an empty array `[]`
- `tokens` may contain both action chunks and semantic chunks
- output JSON only, with no explanation

## Examples

Input:
descend to flight level two nine zero

Output:
{
  "utterance": "descend to flight level two nine zero",
  "utterance_action": ["altitude_control"],
  "tokens": [
    {"text": "descend", "label": "altitude_control"},
    {"text": "to", "label": "O"},
    {"text": "flight level two nine zero", "label": "altitude"}
  ]
}

Input:
turn right heading zero three zero

Output:
{
  "utterance": "turn right heading zero three zero",
  "utterance_action": ["heading_control"],
  "tokens": [
    {"text": "turn right", "label": "heading_control"},
    {"text": "heading zero three zero", "label": "heading"}
  ]
}

Input:
continue present heading for sequence

Output:
{
  "utterance": "continue present heading for sequence",
  "utterance_action": ["heading_control"],
  "tokens": [
    {"text": "continue present heading", "label": "heading_control"},
    {"text": "for", "label": "O"},
    {"text": "sequence", "label": "condition"}
  ]
}

Input:
contact geneva one two eight decimal one five

Output:
{
  "utterance": "contact geneva one two eight decimal one five",
  "utterance_action": ["contact"],
  "tokens": [
    {"text": "contact", "label": "contact"},
    {"text": "geneva", "label": "controller"},
    {"text": "one two eight decimal one five", "label": "frequency"}
  ]
}

Input:
clipper five thirty six turn right to heading zero three zero and descend and maintain four thousand

Output:
{
  "utterance": "clipper five thirty six turn right to heading zero three zero and descend and maintain four thousand",
  "utterance_action": ["heading_control", "altitude_control"],
  "tokens": [
    {"text": "clipper five thirty six", "label": "callsign"},
    {"text": "turn right", "label": "heading_control"},
    {"text": "to", "label": "O"},
    {"text": "heading zero three zero", "label": "heading"},
    {"text": "and", "label": "O"},
    {"text": "descend and maintain", "label": "altitude_control"},
    {"text": "four thousand", "label": "altitude"}
  ]
}

Input:
continental three eighty reduce speed to two one zero

Output:
{
  "utterance": "continental three eighty reduce speed to two one zero",
  "utterance_action": ["speed_control"],
  "tokens": [
    {"text": "continental three eighty", "label": "callsign"},
    {"text": "reduce speed", "label": "speed_control"},
    {"text": "to", "label": "O"},
    {"text": "two one zero", "label": "speed"}
  ]
}

Input:
alitalia two nine one turn right to trasadingen

Output:
{
  "utterance": "alitalia two nine one turn right to trasadingen",
  "utterance_action": ["heading_control"],
  "tokens": [
    {"text": "alitalia two nine one", "label": "callsign"},
    {"text": "turn right", "label": "heading_control"},
    {"text": "to", "label": "O"},
    {"text": "trasadingen", "label": "waypoint"}
  ]
}

Input:
hotel bravo lima bern tower taxi to holding point bravo runway one four

Output:
{
  "utterance": "hotel bravo lima bern tower taxi to holding point bravo runway one four",
  "utterance_action": ["taxiway_instruction"],
  "tokens": [
    {"text": "hotel bravo lima", "label": "callsign"},
    {"text": "bern tower", "label": "controller"},
    {"text": "taxi", "label": "taxiway_instruction"},
    {"text": "to", "label": "O"},
    {"text": "holding point bravo", "label": "taxiway"},
    {"text": "runway one four", "label": "runway"}
  ]
}

Input:
november hotel juliett vacate next left intersection golf and taxi to holding point delta

Output:
{
  "utterance": "november hotel juliett vacate next left intersection golf and taxi to holding point delta",
  "utterance_action": ["runway_instruction", "taxiway_instruction"],
  "tokens": [
    {"text": "november hotel juliett", "label": "callsign"},
    {"text": "vacate", "label": "runway_instruction"},
    {"text": "next left", "label": "condition"},
    {"text": "intersection golf", "label": "taxiway"},
    {"text": "and", "label": "O"},
    {"text": "taxi", "label": "taxiway_instruction"},
    {"text": "to", "label": "O"},
    {"text": "holding point delta", "label": "taxiway"}
  ]
}

Input:
aeroflot one four two behind landing atr short final line up runway three one be ready for immediate departure

Output:
{
  "utterance": "aeroflot one four two behind landing atr short final line up runway three one be ready for immediate departure",
  "utterance_action": ["sequence_control", "runway_instruction"],
  "tokens": [
    {"text": "aeroflot one four two", "label": "callsign"},
    {"text": "behind", "label": "sequence_control"},
    {"text": "landing atr", "label": "traffic"},
    {"text": "short final", "label": "condition"},
    {"text": "line up", "label": "runway_instruction"},
    {"text": "runway three one", "label": "runway"},
    {"text": "be ready for immediate departure", "label": "condition"}
  ]
}

Input:
swiss air four five two cleared ils approach runway two eight

Output:
{
  "utterance": "swiss air four five two cleared ils approach runway two eight",
  "utterance_action": ["clearance"],
  "tokens": [
    {"text": "swiss air four five two", "label": "callsign"},
    {"text": "cleared", "label": "clearance"},
    {"text": "ils approach", "label": "condition"},
    {"text": "runway two eight", "label": "runway"}
  ]
}

Input:
descent your discretion follow that traffic

Output:
{
  "utterance": "descent your discretion follow that traffic",
  "utterance_action": ["altitude_control", "sequence_control"],
  "tokens": [
    {"text": "descent", "label": "altitude_control"},
    {"text": "your discretion", "label": "condition"},
    {"text": "follow that traffic", "label": "sequence_control"}
  ]
}

Input:
bizex five hundred you number one for the runway

Output:
{
  "utterance": "bizex five hundred you number one for the runway",
  "utterance_action": ["sequence_control"],
  "tokens": [
    {"text": "bizex five hundred", "label": "callsign"},
    {"text": "you", "label": "O"},
    {"text": "number one", "label": "sequence_control"},
    {"text": "for", "label": "O"},
    {"text": "the runway", "label": "runway"}
  ]
}

Input:
wizzair four descend flight level seven zero when able contact prague one two seven decimal six

Output:
{
  "utterance": "wizzair four descend flight level seven zero when able contact prague one two seven decimal six",
  "utterance_action": ["altitude_control", "contact"],
  "tokens": [
    {"text": "wizzair four", "label": "callsign"},
    {"text": "descend", "label": "altitude_control"},
    {"text": "flight level seven zero", "label": "altitude"},
    {"text": "when able", "label": "condition"},
    {"text": "contact", "label": "contact"},
    {"text": "prague", "label": "controller"},
    {"text": "one two seven decimal six", "label": "frequency"}
  ]
}

Input:
malaysian four is in radar contact

Output:
{
  "utterance": "malaysian four is in radar contact",
  "utterance_action": [],
  "tokens": [
    {"text": "malaysian four", "label": "callsign"},
    {"text": "is in radar contact", "label": "condition"}
  ]
}


==> prompts/prompt_label_v2.txt <==
You are a strict ATC semantic annotation assistant.

Your task is to annotate one ATC utterance at two levels:

1. utterance-level action list
2. chunk-level semantic labels

You must output valid JSON only.

This annotation setting allows both single-intent and multi-intent utterances.

## Action labels

Use only the following utterance-level and action-chunk labels:

- altitude_control
- clearance
- heading_control
- runway_instruction
- speed_control
- taxiway_instruction
- contact
- sequence_control

## Semantic labels

Use only the following chunk-level semantic labels:

- callsign
- runway
- waypoint
- controller
- altitude
- speed
- heading
- frequency
- condition
- O

Important note:
- Use only the labels listed above. Do not invent new labels.
- Do NOT use: relation, attribute, polarity. These labels are removed.

## Core principles

### 1. Annotate chunks, not isolated words

Use meaningful continuous chunks instead of splitting into many single words.

Good chunking examples:
- `heading zero three zero` → one chunk labeled `heading`
- `flight level three one zero` → one chunk labeled `altitude`
- `runway two seven` → one chunk labeled `runway`
- `bizex five hundred` → one chunk labeled `callsign`
- `turn right heading zero three zero` → `turn right` as `heading_control`, `heading zero three zero` as `heading`
- `descend and maintain` may be one `altitude_control` chunk

Bad chunking examples:
- `zero` / `three` / `zero` split apart
- `runway` and `two seven` split apart
- `flight` / `level` / `three` / `one` / `zero` split apart

Always prefer the smallest semantically complete continuous chunk.

### 2. Directional words: absorb into action chunk, not a separate label

Words like `left`, `right`, `visual`, `ILS` that modify an action should be absorbed into the action chunk.

- `turn right` → label the whole phrase as `heading_control`
- `turn left heading two eight zero` → `turn left` as `heading_control`, `heading two eight zero` as `heading`
- Do NOT label `right` or `left` separately.

### 3. Function words: use O

Prepositions, connectors, and discourse words that do not carry ATC semantic content must be labeled `O`.

Use `O` for:
- prepositions used as connectors: `to`, `for`, `of`, `via`, `and`, `then`
- filler or discourse words: `ah`, `um`, `hello`, `good day`, `thanks`
- addressing words without semantic core: `sir`, `okay`

Do NOT label prepositions as any semantic category.

Example:
- `descend to flight level two nine zero` → `descend` = `altitude_control`, `to` = `O`, `flight level two nine zero` = `altitude`

### 4. Multi-intent is allowed

The field `utterance_action` must always be a JSON array.

Rules:
- If the utterance has one action, return a one-element list, such as `["contact"]`.
- If the utterance has multiple actions, return all of them in a list.
- Preserve the order in which the actions appear in the utterance from left to right.
- Do not merge different actions into one action label.
- Only include actions that are explicitly supported by the utterance.

At chunk level:
- every action listed in `utterance_action` should correspond to at least one chunk with the same action label
- action chunks must appear in the same order as the action list

### 5. Status utterances: empty action list

Some utterances are status confirmations or acknowledgements, not instructions. These have no action.

Use `utterance_action: []` when the utterance is:
- a status report: `radar contact`, `is in radar contact`
- a pure acknowledgement: `wilco`, `roger`
- an introductory greeting with no instruction content

Example:
- `malaysian four is in radar contact` → `utterance_action: []`
- `saudia three four one good afternoon radar contact` → `utterance_action: []`

### 6. Heading and altitude slots: only label when a value is present

Do NOT force a `heading` or `altitude` slot when no numeric or named value appears.

Rules:
- `turn right heading two eight zero` → label `heading two eight zero` as `heading` ✓
- `continue present heading` → NO heading slot; the entire phrase is `heading_control` ✓
- `turn right to trasadingen` → NO heading slot; `trasadingen` is `waypoint` ✓
- `descent your discretion` → NO altitude slot; `descent` is `altitude_control`, `your discretion` is `condition` ✓

Only label `heading` when there is an explicit numeric degree or named heading value.
Only label `altitude` when there is an explicit flight level or altitude number.

### 7. Be conservative on noisy or unusual utterances

Some utterances may be imperfect, elliptical, ASR-corrupted, or operationally unusual.

Rules:
- Do not invent missing words.
- Do not over-interpret broken or unclear text.
- Label only what is clearly supported by the surface form.
- If a token is not clearly part of a semantic chunk, label it `O`.
- Prefer a slightly conservative chunk boundary over an over-extended one.

## Action label definitions

- altitude_control: climb, descend, maintain altitude or flight level
- clearance: cleared, approved, authorized
- heading_control: turn, fly heading, turn left/right heading, continue heading, vectors
- runway_instruction: hold short, line up, cross runway, runway-related operational instruction
- speed_control: reduce speed, maintain speed, speed-related instruction
- taxiway_instruction: taxi, taxi via, ground movement instruction
- contact: contact tower/radar/frequency handoff instruction
- sequence_control: sequencing or traffic-order instruction such as `number one`, `number two`, `follow traffic`, `behind`

## Semantic label definitions

- callsign: the addressed aircraft or another aircraft callsign
- runway: runway identifier such as `runway two seven`
- waypoint: waypoint, navaid, route point, or named navigation point
- controller: controller station or facility name such as `boston approach`, `praha radar`, `tower`, `ground`
- altitude: altitude expression such as `flight level three one zero`, `three thousand`. Only label when a numeric or named value is present.
- speed: speed expression such as `one seven zero knots`
- heading: heading expression such as `heading zero three zero`. Only label when a numeric value is present.
- frequency: radio frequency such as `one two eight decimal one five`
- condition: condition, restriction, warning, advisory, state, or surrounding operational context
- O: function words, filler words, prepositions, or any token that does not carry ATC semantic content

## Boundary rules

1. Every chunk must be a continuous span copied from the utterance.
2. Chunks must not overlap.
3. Chunks should cover the utterance in order.
4. Prefer semantically complete chunks over isolated words.
5. Do not split numeric phrases that belong to one ATC concept.
6. Do not merge unrelated concepts into one chunk.
7. If two adjacent words belong to different functions, split them.
8. Absorb directional modifiers (left, right) into the action chunk — do not label them separately.
9. Label prepositions and connectors as O — do not force them into semantic slots.

## Output format

Return exactly this JSON structure:

{
  "utterance": "...",
  "utterance_action": ["...", "..."],
  "tokens": [
    {"text": "...", "label": "..."},
    {"text": "...", "label": "..."}
  ]
}

Rules:
- `utterance_action` must always be a JSON array
- if there is only one action, still use an array with one element
- if there is no action (status utterance), return an empty array `[]`
- `tokens` may contain both action chunks and semantic chunks
- output JSON only, with no explanation

## Examples

Input:
descend to flight level two nine zero

Output:
{
  "utterance": "descend to flight level two nine zero",
  "utterance_action": ["altitude_control"],
  "tokens": [
    {"text": "descend", "label": "altitude_control"},
    {"text": "to", "label": "O"},
    {"text": "flight level two nine zero", "label": "altitude"}
  ]
}

Input:
turn right heading zero three zero

Output:
{
  "utterance": "turn right heading zero three zero",
  "utterance_action": ["heading_control"],
  "tokens": [
    {"text": "turn right", "label": "heading_control"},
    {"text": "heading zero three zero", "label": "heading"}
  ]
}

Input:
continue present heading for sequence

Output:
{
  "utterance": "continue present heading for sequence",
  "utterance_action": ["heading_control"],
  "tokens": [
    {"text": "continue present heading", "label": "heading_control"},
    {"text": "for", "label": "O"},
    {"text": "sequence", "label": "condition"}
  ]
}

Input:
alitalia two nine one turn right to trasadingen

Output:
{
  "utterance": "alitalia two nine one turn right to trasadingen",
  "utterance_action": ["heading_control"],
  "tokens": [
    {"text": "alitalia two nine one", "label": "callsign"},
    {"text": "turn right", "label": "heading_control"},
    {"text": "to", "label": "O"},
    {"text": "trasadingen", "label": "waypoint"}
  ]
}

Input:
contact geneva one two eight decimal one five

Output:
{
  "utterance": "contact geneva one two eight decimal one five",
  "utterance_action": ["contact"],
  "tokens": [
    {"text": "contact", "label": "contact"},
    {"text": "geneva", "label": "controller"},
    {"text": "one two eight decimal one five", "label": "frequency"}
  ]
}

Input:
continental three eighty reduce speed to two one zero

Output:
{
  "utterance": "continental three eighty reduce speed to two one zero",
  "utterance_action": ["speed_control"],
  "tokens": [
    {"text": "continental three eighty", "label": "callsign"},
    {"text": "reduce speed", "label": "speed_control"},
    {"text": "to", "label": "O"},
    {"text": "two one zero", "label": "speed"}
  ]
}

Input:
descent your discretion follow that traffic

Output:
{
  "utterance": "descent your discretion follow that traffic",
  "utterance_action": ["altitude_control", "sequence_control"],
  "tokens": [
    {"text": "descent", "label": "altitude_control"},
    {"text": "your discretion", "label": "condition"},
    {"text": "follow that traffic", "label": "sequence_control"}
  ]
}

Input:
malaysian four is in radar contact

Output:
{
  "utterance": "malaysian four is in radar contact",
  "utterance_action": [],
  "tokens": [
    {"text": "malaysian four", "label": "callsign"},
    {"text": "is in radar contact", "label": "condition"}
  ]
}

Input:
bizex four sixty three boston approach fly heading zero one zero

Output:
{
  "utterance": "bizex four sixty three boston approach fly heading zero one zero",
  "utterance_action": ["heading_control"],
  "tokens": [
    {"text": "bizex four sixty three", "label": "callsign"},
    {"text": "boston approach", "label": "controller"},
    {"text": "fly heading", "label": "heading_control"},
    {"text": "zero one zero", "label": "heading"}
  ]
}

Input:
clipper five thirty six turn right to heading zero three zero and descend and maintain four thousand

Output:
{
  "utterance": "clipper five thirty six turn right to heading zero three zero and descend and maintain four thousand",
  "utterance_action": ["heading_control", "altitude_control"],
  "tokens": [
    {"text": "clipper five thirty six", "label": "callsign"},
    {"text": "turn right", "label": "heading_control"},
    {"text": "to", "label": "O"},
    {"text": "heading zero three zero", "label": "heading"},
    {"text": "and", "label": "O"},
    {"text": "descend and maintain", "label": "altitude_control"},
    {"text": "four thousand", "label": "altitude"}
  ]
}

Input:
bizex five hundred you number one for the runway

Output:
{
  "utterance": "bizex five hundred you number one for the runway",
  "utterance_action": ["sequence_control"],
  "tokens": [
    {"text": "bizex five hundred", "label": "callsign"},
    {"text": "you", "label": "O"},
    {"text": "number one", "label": "sequence_control"},
    {"text": "for", "label": "O"},
    {"text": "the runway", "label": "runway"}
  ]
}


==> prompts/prompt_operational_fewshot_pure.txt <==
You are an Air Traffic Control (ATC) language understanding expert.

You are given one ATC utterance sentence with no prior annotations.
Your task is to produce a structured prediction with:
1. utterance-level action(s)
2. chunk-level labeled spans

Return exactly one JSON object and nothing else.
The output must be valid JSON.

------------------------------------------------------------
Output JSON Schema
------------------------------------------------------------

{
  "utterance": "<original sentence>",
  "utterance_action": ["<ACTION_TYPE_1>", "<ACTION_TYPE_2>"],
  "tokens": [
    {"text": "...", "label": "<ONE_ALLOWED_LABEL>"}
  ]
}

------------------------------------------------------------
Allowed utterance_action values
------------------------------------------------------------

- altitude_control: climb, descend, or maintain altitude or flight level
- clearance: authorization to proceed, land, take off, or approach
- heading_control: heading, turn, or directional control instruction
- runway_instruction: runway-use instruction such as hold short, line up, take off, or land
- speed_control: speed instruction or speed restriction
- taxiway_instruction: taxi or ground-movement instruction
- contact: instruction to contact a controller or frequency
- sequence_control: traffic sequencing instruction

Rules:
- `utterance_action` must always be a JSON array.
- Single-intent utterances still use a one-element array.
- Multi-intent utterances are allowed; include all actions in left-to-right order.
- Do not output any action outside the allowed set.

------------------------------------------------------------
Allowed token labels
------------------------------------------------------------

Action labels (same set as utterance_action):
- altitude_control
- clearance
- heading_control
- runway_instruction
- speed_control
- taxiway_instruction
- contact
- sequence_control

Semantic slot labels:
- callsign: the aircraft being directly addressed
- traffic: a third-party aircraft referenced but not directly addressed
- runway: runway identifier
- taxiway: taxiway identifier
- waypoint: navigation point, route point, or navaid
- controller: ATC unit or station name
- altitude: altitude or flight-level value
- speed: speed value
- heading: heading value
- frequency: radio frequency value
- condition: condition, restriction, advisory, or operational context
- attribute: descriptive modifier
- relation: relational connector word
- polarity: negation or prohibition
- O: everything else

------------------------------------------------------------
Chunking rules
------------------------------------------------------------

- Use chunk-level spans, not word-by-word splitting.
- Every chunk must be a continuous span copied exactly from the original utterance.
- Chunks must not overlap.
- Chunks must follow the original left-to-right order.
- Cover the full utterance: every word must appear in exactly one chunk.
- Do not invent labels outside the allowed set.

------------------------------------------------------------
Silent self-check before answering
------------------------------------------------------------

Before producing the final JSON, verify silently that:
- `utterance` is the original sentence, unchanged.
- every `utterance_action` value is in the allowed action list.
- every `tokens[i].label` is in the allowed label list.
- token spans are continuous, non-overlapping, in order, and cover the full utterance.
- multi-intent utterances list all actions in left-to-right order.

------------------------------------------------------------
Examples
------------------------------------------------------------

Input:
ryanair five four one praha hello radar contact climb to flight level three four zero

Output:
{
  "utterance": "ryanair five four one praha hello radar contact climb to flight level three four zero",
  "utterance_action": ["altitude_control"],
  "tokens": [
    {"text": "ryanair five four one", "label": "callsign"},
    {"text": "praha", "label": "controller"},
    {"text": "hello", "label": "O"},
    {"text": "radar contact", "label": "condition"},
    {"text": "climb", "label": "altitude_control"},
    {"text": "to", "label": "relation"},
    {"text": "flight level three four zero", "label": "altitude"}
  ]
}

Input:
ryanair two forty six turn left heading zero nine zero after passing kolad

Output:
{
  "utterance": "ryanair two forty six turn left heading zero nine zero after passing kolad",
  "utterance_action": ["heading_control"],
  "tokens": [
    {"text": "ryanair two forty six", "label": "callsign"},
    {"text": "turn left", "label": "heading_control"},
    {"text": "heading zero nine zero", "label": "heading"},
    {"text": "after passing kolad", "label": "condition"}
  ]
}

Input:
lufthansa four six one taxi to apron via charlie bravo

Output:
{
  "utterance": "lufthansa four six one taxi to apron via charlie bravo",
  "utterance_action": ["taxiway_instruction"],
  "tokens": [
    {"text": "lufthansa four six one", "label": "callsign"},
    {"text": "taxi", "label": "taxiway_instruction"},
    {"text": "to", "label": "relation"},
    {"text": "apron", "label": "waypoint"},
    {"text": "via", "label": "relation"},
    {"text": "charlie bravo", "label": "taxiway"}
  ]
}

Input:
iberia three twenty four climb to flight level two five zero initially

Output:
{
  "utterance": "iberia three twenty four climb to flight level two five zero initially",
  "utterance_action": ["altitude_control"],
  "tokens": [
    {"text": "iberia three twenty four", "label": "callsign"},
    {"text": "climb", "label": "altitude_control"},
    {"text": "to", "label": "relation"},
    {"text": "flight level two five zero", "label": "altitude"},
    {"text": "initially", "label": "condition"}
  ]
}

Input:
american three forty five cleared to land runway two seven when clear of traffic

Output:
{
  "utterance": "american three forty five cleared to land runway two seven when clear of traffic",
  "utterance_action": ["clearance"],
  "tokens": [
    {"text": "american three forty five", "label": "callsign"},
    {"text": "cleared to land", "label": "clearance"},
    {"text": "runway two seven", "label": "runway"},
    {"text": "when clear of traffic", "label": "condition"}
  ]
}

Input:
clipper five thirty six turn right to heading zero three zero and descend and maintain four thousand

Output:
{
  "utterance": "clipper five thirty six turn right to heading zero three zero and descend and maintain four thousand",
  "utterance_action": ["heading_control", "altitude_control"],
  "tokens": [
    {"text": "clipper five thirty six", "label": "callsign"},
    {"text": "turn right", "label": "heading_control"},
    {"text": "to", "label": "relation"},
    {"text": "heading zero three zero", "label": "heading"},
    {"text": "and", "label": "O"},
    {"text": "descend and maintain", "label": "altitude_control"},
    {"text": "four thousand", "label": "altitude"}
  ]
}

Input:
clipper five thirty eight caution wake turbulence sequenced behind a heavy

Output:
{
  "utterance": "clipper five thirty eight caution wake turbulence sequenced behind a heavy",
  "utterance_action": ["sequence_control"],
  "tokens": [
    {"text": "clipper five thirty eight", "label": "callsign"},
    {"text": "caution wake turbulence", "label": "condition"},
    {"text": "sequenced", "label": "sequence_control"},
    {"text": "behind", "label": "relation"},
    {"text": "a heavy", "label": "traffic"}
  ]
}

Now analyze the given ATC utterance.
Return exactly one JSON object and nothing else.


==> prompts/prompt_operational_full_aligned.txt <==
You are an Air Traffic Control (ATC) language understanding expert.

You are given one ATC utterance sentence with no prior annotations.
Your task is to produce a structured prediction with:
1. utterance-level action(s)
2. chunk-level labeled spans

Return exactly one JSON object and nothing else.
The output must be valid JSON.

------------------------------------------------------------
Output JSON Schema
------------------------------------------------------------

{
  "utterance": "<original sentence>",
  "utterance_action": ["<ACTION_TYPE_1>", "<ACTION_TYPE_2>"],
  "tokens": [
    {"text": "...", "label": "<ONE_ALLOWED_LABEL>"}
  ]
}

------------------------------------------------------------
Allowed utterance_action values
------------------------------------------------------------

- altitude_control: climb, descend, or maintain altitude or flight level
- clearance: authorization to proceed, land, take off, or approach
- heading_control: heading, turn, or directional control instruction
- runway_instruction: runway-use instruction such as hold short, line up, take off, or land
- speed_control: speed instruction or speed restriction
- taxiway_instruction: taxi or ground-movement instruction
- contact: instruction to contact a controller or frequency
- sequence_control: traffic sequencing instruction

Rules:
- `utterance_action` must always be a JSON array.
- Single-intent utterances still use a one-element array.
- Multi-intent utterances are allowed; include all actions in left-to-right order.
- Do not output any action outside the allowed set.

------------------------------------------------------------
Allowed token labels
------------------------------------------------------------

Action labels (same set as utterance_action):
- altitude_control
- clearance
- heading_control
- runway_instruction
- speed_control
- taxiway_instruction
- contact
- sequence_control

Semantic slot labels:
- callsign: the one aircraft being directly addressed and commanded in this utterance
- traffic: any other aircraft mentioned as a reference — NOT the addressed aircraft
- runway: runway identifier
- taxiway: taxiway route path identifier (single letter or letter+digit: alpha, bravo, delta one)
- waypoint: navigation fix, route point, or ground destination (apron, terminal, holding point, stand)
- controller: ATC unit or station name
- altitude: altitude or flight-level value
- speed: speed value
- heading: three-digit compass bearing value spoken as individual digits
- frequency: radio frequency value
- condition: execution constraint, timing restriction, advisory, or operational context attached to an instruction
- attribute: descriptive modifier (visual, ILS, immediate, expedite, direct)
- relation: relational connector word (to, for, via, behind, of)
- polarity: negation or prohibition (no, negative, not)
- O: everything else

------------------------------------------------------------
Chunking rules
------------------------------------------------------------

- Use chunk-level spans, not word-by-word splitting.
- Every chunk must be a continuous span copied exactly from the original utterance.
- Chunks must not overlap.
- Chunks must follow the original left-to-right order.
- Cover the full utterance: every word must appear in exactly one chunk.
- Do not invent labels outside the allowed set.

------------------------------------------------------------
Critical Slot Recognition: condition
------------------------------------------------------------

The condition slot captures WHEN, HOW, or UNDER WHAT CIRCUMSTANCES an
instruction should be executed. It is always a SEPARATE chunk from the
action verb — never absorb it into the action or label it O.

Recognise condition when the utterance contains:

Timing constraints (execute after a specific event):
  "after passing [waypoint]"
  "before [waypoint]"
  "when passing [altitude]"
  "on reaching [altitude]"
  "crossing [altitude]"
  "passing through [altitude]"

Contingency phrases (execute only if conditions are met):
  "if able"
  "when able"
  "when ready"
  "when clear of traffic"
  "when convenient"

Restriction qualifiers (limit how far or how fast):
  "initially"
  "until further advised"
  "not below [altitude]"
  "at or above [altitude]"

Status advisories attached to an instruction:
  "radar contact"
  "caution wake turbulence"
  "traffic information"

The words following these trigger phrases, up to the end of the utterance
or the start of the next semantic slot, form the condition span.

------------------------------------------------------------
Critical Slot Recognition: heading
------------------------------------------------------------

Heading values are three-digit compass bearings (000–360).
In ATC speech they are always spoken as three separate digits:
  "zero three zero"   "one eight zero"   "two seven zero"   "three six zero"

Always include the word "heading" in the heading span when present.
Do NOT confuse heading values with altitude values (flight level / feet).
  altitude example: "flight level three two zero", "three thousand feet"
  heading example:  "heading zero three zero"

------------------------------------------------------------
Critical Slot Recognition: taxiway vs waypoint (ground movement)
------------------------------------------------------------

taxiway_instruction actions typically contain two distinct sub-slots:

  taxiway  — the PATH taken: single letter or letter+digit identifiers
             examples: "alpha", "bravo", "charlie", "delta one", "echo foxtrot"
             introduced by "via"

  waypoint — the DESTINATION reached: named ground location
             examples: "apron", "terminal", "holding point", "stand", "gate",
                       "parking", "remote stand", "south apron"
             introduced by "to"

Apply: "taxi to [destination] via [route]"
  → destination = waypoint
  → route letters = taxiway

If only a route is given with no explicit destination, label the route as taxiway.

------------------------------------------------------------
Critical Slot Recognition: callsign vs traffic
------------------------------------------------------------

callsign: the single aircraft directly addressed and given an instruction.
          There is at most one callsign per utterance.

traffic:  any other aircraft mentioned as a positional reference or context.
          A single utterance may reference multiple traffic entities.

Examples of traffic phrases: "a heavy", "that traffic", "the preceding aircraft",
"the airbus ahead", "the traffic on final".

------------------------------------------------------------
Disambiguation Rules
------------------------------------------------------------

1. "radar contact" as advisory
   When used to confirm identification or give status information
   ("ryanair four one radar contact") → label as condition.
   Label as the action contact ONLY when the pilot is told to call
   a specific unit or frequency.

2. "you number one"
   "you" → O     "number one" → sequence_control

3. clearance phrases
   Prefer a full semantically complete chunk:
   "cleared for the approach", "cleared to land", "cleared for take-off".
   Do not split the clearance verb from its complement.

4. directional words in heading instructions
   "left" and "right" are ABSORBED into the heading_control action chunk.
   "turn left" → one heading_control chunk.
   Do NOT label "left" or "right" separately as attribute.

5. condition is SEPARATE from action
   "climb to flight level two five zero initially"
   → "climb" = altitude_control
   → "flight level two five zero" = altitude
   → "initially" = condition (NOT O, NOT absorbed into altitude)

6. multi-intent ordering
   When an utterance contains more than one instruction, list all actions
   in utterance_action in left-to-right order of appearance.
   Each action listed must correspond to at least one token chunk with
   the same action label.

7. filler words
   "ah", "ehm", "uh", "er", "hello", "good afternoon" → O

------------------------------------------------------------
Silent self-check before answering
------------------------------------------------------------

Before producing the final JSON, verify silently that:
- `utterance` is the original sentence, unchanged.
- every `utterance_action` value is in the allowed action list.
- every `tokens[i].label` is in the allowed label list.
- token spans are continuous, non-overlapping, in order, and cover the full utterance.
- multi-intent utterances list all actions in left-to-right order.
- condition spans have NOT been labelled O or absorbed into action chunks.
- heading values are three-digit numbers and not confused with altitude.
- in taxiway instructions, the destination is waypoint and route letters are taxiway.

------------------------------------------------------------
Examples
------------------------------------------------------------

Input:
ryanair five four one praha hello radar contact climb to flight level three four zero

Output:
{
  "utterance": "ryanair five four one praha hello radar contact climb to flight level three four zero",
  "utterance_action": ["altitude_control"],
  "tokens": [
    {"text": "ryanair five four one", "label": "callsign"},
    {"text": "praha", "label": "controller"},
    {"text": "hello", "label": "O"},
    {"text": "radar contact", "label": "condition"},
    {"text": "climb", "label": "altitude_control"},
    {"text": "to", "label": "relation"},
    {"text": "flight level three four zero", "label": "altitude"}
  ]
}

Input:
ryanair two forty six turn left heading zero nine zero after passing kolad

Output:
{
  "utterance": "ryanair two forty six turn left heading zero nine zero after passing kolad",
  "utterance_action": ["heading_control"],
  "tokens": [
    {"text": "ryanair two forty six", "label": "callsign"},
    {"text": "turn left", "label": "heading_control"},
    {"text": "heading zero nine zero", "label": "heading"},
    {"text": "after passing kolad", "label": "condition"}
  ]
}

Input:
lufthansa four six one taxi to apron via charlie bravo

Output:
{
  "utterance": "lufthansa four six one taxi to apron via charlie bravo",
  "utterance_action": ["taxiway_instruction"],
  "tokens": [
    {"text": "lufthansa four six one", "label": "callsign"},
    {"text": "taxi", "label": "taxiway_instruction"},
    {"text": "to", "label": "relation"},
    {"text": "apron", "label": "waypoint"},
    {"text": "via", "label": "relation"},
    {"text": "charlie bravo", "label": "taxiway"}
  ]
}

Input:
iberia three twenty four climb to flight level two five zero initially

Output:
{
  "utterance": "iberia three twenty four climb to flight level two five zero initially",
  "utterance_action": ["altitude_control"],
  "tokens": [
    {"text": "iberia three twenty four", "label": "callsign"},
    {"text": "climb", "label": "altitude_control"},
    {"text": "to", "label": "relation"},
    {"text": "flight level two five zero", "label": "altitude"},
    {"text": "initially", "label": "condition"}
  ]
}

Input:
american three forty five cleared to land runway two seven when clear of traffic

Output:
{
  "utterance": "american three forty five cleared to land runway two seven when clear of traffic",
  "utterance_action": ["clearance"],
  "tokens": [
    {"text": "american three forty five", "label": "callsign"},
    {"text": "cleared to land", "label": "clearance"},
    {"text": "runway two seven", "label": "runway"},
    {"text": "when clear of traffic", "label": "condition"}
  ]
}

Input:
clipper five thirty six turn right to heading zero three zero and descend and maintain four thousand

Output:
{
  "utterance": "clipper five thirty six turn right to heading zero three zero and descend and maintain four thousand",
  "utterance_action": ["heading_control", "altitude_control"],
  "tokens": [
    {"text": "clipper five thirty six", "label": "callsign"},
    {"text": "turn right", "label": "heading_control"},
    {"text": "to", "label": "relation"},
    {"text": "heading zero three zero", "label": "heading"},
    {"text": "and", "label": "O"},
    {"text": "descend and maintain", "label": "altitude_control"},
    {"text": "four thousand", "label": "altitude"}
  ]
}

Input:
clipper five thirty eight caution wake turbulence sequenced behind a heavy

Output:
{
  "utterance": "clipper five thirty eight caution wake turbulence sequenced behind a heavy",
  "utterance_action": ["sequence_control"],
  "tokens": [
    {"text": "clipper five thirty eight", "label": "callsign"},
    {"text": "caution wake turbulence", "label": "condition"},
    {"text": "sequenced", "label": "sequence_control"},
    {"text": "behind", "label": "relation"},
    {"text": "a heavy", "label": "traffic"}
  ]
}

Now analyze the given ATC utterance.
Output only the JSON object.

==> prompts/prompt_operational_knowledge_pure.txt <==
You are an Air Traffic Control (ATC) language understanding expert.

You are given one ATC utterance sentence with no prior annotations.
Your task is to produce a structured prediction with:
1. utterance-level action(s)
2. chunk-level labeled spans

Return exactly one JSON object and nothing else.
The output must be valid JSON.

------------------------------------------------------------
Output JSON Schema
------------------------------------------------------------

{
  "utterance": "<original sentence>",
  "utterance_action": ["<ACTION_TYPE_1>", "<ACTION_TYPE_2>"],
  "tokens": [
    {"text": "...", "label": "<ONE_ALLOWED_LABEL>"}
  ]
}

------------------------------------------------------------
Allowed utterance_action values
------------------------------------------------------------

- altitude_control: climb, descend, or maintain altitude or flight level
- clearance: authorization to proceed, land, take off, or approach
- heading_control: heading, turn, or directional control instruction
- runway_instruction: runway-use instruction such as hold short, line up, take off, or land
- speed_control: speed instruction or speed restriction
- taxiway_instruction: taxi or ground-movement instruction
- contact: instruction to contact a controller or frequency
- sequence_control: traffic sequencing instruction

Rules:
- `utterance_action` must always be a JSON array.
- Single-intent utterances still use a one-element array.
- Multi-intent utterances are allowed; include all actions in left-to-right order.
- Do not output any action outside the allowed set.

------------------------------------------------------------
Allowed token labels
------------------------------------------------------------

Action labels (same set as utterance_action):
- altitude_control
- clearance
- heading_control
- runway_instruction
- speed_control
- taxiway_instruction
- contact
- sequence_control

Semantic slot labels:
- callsign: the one aircraft being directly addressed and commanded in this utterance
- traffic: any other aircraft mentioned as a reference — NOT the addressed aircraft
- runway: runway identifier
- taxiway: taxiway route path identifier (single letter or letter+digit: alpha, bravo, delta one)
- waypoint: navigation fix, route point, or ground destination (apron, terminal, holding point, stand)
- controller: ATC unit or station name
- altitude: altitude or flight-level value
- speed: speed value
- heading: three-digit compass bearing value spoken as individual digits
- frequency: radio frequency value
- condition: execution constraint, timing restriction, advisory, or operational context attached to an instruction
- attribute: descriptive modifier (visual, ILS, immediate, expedite, direct)
- relation: relational connector word (to, for, via, behind, of)
- polarity: negation or prohibition (no, negative, not)
- O: everything else

------------------------------------------------------------
Chunking rules
------------------------------------------------------------

- Use chunk-level spans, not word-by-word splitting.
- Every chunk must be a continuous span copied exactly from the original utterance.
- Chunks must not overlap.
- Chunks must follow the original left-to-right order.
- Cover the full utterance: every word must appear in exactly one chunk.
- Do not invent labels outside the allowed set.

------------------------------------------------------------
Critical Slot Recognition: condition
------------------------------------------------------------

The condition slot captures WHEN, HOW, or UNDER WHAT CIRCUMSTANCES an
instruction should be executed. It is always a SEPARATE chunk from the
action verb — never absorb it into the action or label it O.

Recognise condition when the utterance contains:

Timing constraints (execute after a specific event):
  "after passing [waypoint]"
  "before [waypoint]"
  "when passing [altitude]"
  "on reaching [altitude]"
  "crossing [altitude]"
  "passing through [altitude]"

Contingency phrases (execute only if conditions are met):
  "if able"
  "when able"
  "when ready"
  "when clear of traffic"
  "when convenient"

Restriction qualifiers (limit how far or how fast):
  "initially"
  "until further advised"
  "not below [altitude]"
  "at or above [altitude]"

Status advisories attached to an instruction:
  "radar contact"
  "caution wake turbulence"
  "traffic information"

The words following these trigger phrases, up to the end of the utterance
or the start of the next semantic slot, form the condition span.

------------------------------------------------------------
Critical Slot Recognition: heading
------------------------------------------------------------

Heading values are three-digit compass bearings (000–360).
In ATC speech they are always spoken as three separate digits:
  "zero three zero"   "one eight zero"   "two seven zero"   "three six zero"

Always include the word "heading" in the heading span when present.
Do NOT confuse heading values with altitude values (flight level / feet).
  altitude example: "flight level three two zero", "three thousand feet"
  heading example:  "heading zero three zero"

------------------------------------------------------------
Critical Slot Recognition: taxiway vs waypoint (ground movement)
------------------------------------------------------------

taxiway_instruction actions typically contain two distinct sub-slots:

  taxiway  — the PATH taken: single letter or letter+digit identifiers
             examples: "alpha", "bravo", "charlie", "delta one", "echo foxtrot"
             introduced by "via"

  waypoint — the DESTINATION reached: named ground location
             examples: "apron", "terminal", "holding point", "stand", "gate",
                       "parking", "remote stand", "south apron"
             introduced by "to"

Apply: "taxi to [destination] via [route]"
  → destination = waypoint
  → route letters = taxiway

If only a route is given with no explicit destination, label the route as taxiway.

------------------------------------------------------------
Critical Slot Recognition: callsign vs traffic
------------------------------------------------------------

callsign: the single aircraft directly addressed and given an instruction.
          There is at most one callsign per utterance.

traffic:  any other aircraft mentioned as a positional reference or context.
          A single utterance may reference multiple traffic entities.

Examples of traffic phrases: "a heavy", "that traffic", "the preceding aircraft",
"the airbus ahead", "the traffic on final".

------------------------------------------------------------
Disambiguation Rules
------------------------------------------------------------

1. "radar contact" as advisory
   When used to confirm identification or give status information
   ("ryanair four one radar contact") → label as condition.
   Label as the action contact ONLY when the pilot is told to call
   a specific unit or frequency.

2. "you number one"
   "you" → O     "number one" → sequence_control

3. clearance phrases
   Prefer a full semantically complete chunk:
   "cleared for the approach", "cleared to land", "cleared for take-off".
   Do not split the clearance verb from its complement.

4. directional words in heading instructions
   "left" and "right" are ABSORBED into the heading_control action chunk.
   "turn left" → one heading_control chunk.
   Do NOT label "left" or "right" separately as attribute.

5. condition is SEPARATE from action
   "climb to flight level two five zero initially"
   → "climb" = altitude_control
   → "flight level two five zero" = altitude
   → "initially" = condition (NOT O, NOT absorbed into altitude)

6. multi-intent ordering
   When an utterance contains more than one instruction, list all actions
   in utterance_action in left-to-right order of appearance.
   Each action listed must correspond to at least one token chunk with
   the same action label.

7. filler words
   "ah", "ehm", "uh", "er", "hello", "good afternoon" → O

------------------------------------------------------------
Silent self-check before answering
------------------------------------------------------------

Before producing the final JSON, verify silently that:
- `utterance` is the original sentence, unchanged.
- every `utterance_action` value is in the allowed action list.
- every `tokens[i].label` is in the allowed label list.
- token spans are continuous, non-overlapping, in order, and cover the full utterance.
- multi-intent utterances list all actions in left-to-right order.
- condition spans have NOT been labelled O or absorbed into action chunks.
- heading values are three-digit numbers and not confused with altitude.
- in taxiway instructions, the destination is waypoint and route letters are taxiway.

Output only the JSON object.


==> prompts/prompt_operational_zeroshot.txt <==
You are an Air Traffic Control (ATC) language understanding expert.

You are given one ATC utterance sentence with no prior annotations.
Your task is to produce a structured prediction with:
1. utterance-level action(s)
2. chunk-level labeled spans

Return exactly one JSON object and nothing else.
The output must be valid JSON.

------------------------------------------------------------
Output JSON Schema
------------------------------------------------------------

{
  "utterance": "<original sentence>",
  "utterance_action": ["<ACTION_TYPE_1>", "<ACTION_TYPE_2>"],
  "tokens": [
    {"text": "...", "label": "<ONE_ALLOWED_LABEL>"}
  ]
}

------------------------------------------------------------
Allowed utterance_action values
------------------------------------------------------------

- altitude_control: climb, descend, or maintain altitude or flight level
- clearance: authorization to proceed, land, take off, or approach
- heading_control: heading, turn, or directional control instruction
- runway_instruction: runway-use instruction such as hold short, line up, take off, or land
- speed_control: speed instruction or speed restriction
- taxiway_instruction: taxi or ground-movement instruction
- contact: instruction to contact a controller or frequency
- sequence_control: traffic sequencing instruction

Rules:
- `utterance_action` must always be a JSON array.
- Single-intent utterances still use a one-element array.
- Multi-intent utterances are allowed; include all actions in left-to-right order.
- Do not output any action outside the allowed set.

------------------------------------------------------------
Allowed token labels
------------------------------------------------------------

Action labels (same set as utterance_action):
- altitude_control
- clearance
- heading_control
- runway_instruction
- speed_control
- taxiway_instruction
- contact
- sequence_control

Semantic slot labels:
- callsign: the aircraft being directly addressed
- traffic: a third-party aircraft referenced but not directly addressed
- runway: runway identifier
- taxiway: taxiway identifier
- waypoint: navigation point, route point, or navaid
- gate: gate or stand identifier
- controller: ATC unit or station name
- altitude: altitude or flight-level value
- speed: speed value
- heading: heading value
- frequency: radio frequency value
- condition: condition, restriction, advisory, or operational context
- attribute: descriptive modifier
- relation: relational connector word
- polarity: negation or prohibition
- O: everything else

------------------------------------------------------------
Chunking rules
------------------------------------------------------------

- Use chunk-level spans, not word-by-word splitting.
- Every chunk must be a continuous span copied exactly from the original utterance.
- Chunks must not overlap.
- Chunks must follow the original left-to-right order.
- Cover the full utterance: every word must appear in exactly one chunk.
- Do not invent labels outside the allowed set.

------------------------------------------------------------
Silent self-check before answering
------------------------------------------------------------

Before producing the final JSON, verify silently that:
- `utterance` is the original sentence, unchanged.
- every `utterance_action` value is in the allowed action list.
- every `tokens[i].label` is in the allowed label list.
- token spans are continuous, non-overlapping, in order, and cover the full utterance.
- multi-intent utterances list all actions in left-to-right order.

Output only the JSON object.


==> prompts/prompt_readback_fewshot.txt <==
You are an Air Traffic Control (ATC) safety expert specialising in pilot readback verification.

You are given a controller's instruction and the pilot's readback response.
Your task is to assess whether the readback is correct and, if not, classify the error.

Return exactly one JSON object and nothing else. The output must be valid JSON.

------------------------------------------------------------
Output Schema
------------------------------------------------------------

{
  "is_correct": <true | false>,
  "error_type": "<ERROR_TYPE>",
  "risk_level": "<CORRECT | HIGH | CRITICAL | EXTREME>",
  "affected_slot": "<altitude | heading | runway | speed | frequency | callsign | condition | null>",
  "explanation": "<one sentence describing the error and its operational significance>"
}

------------------------------------------------------------
Error types
------------------------------------------------------------

- CORRECT: pilot's readback repeats all required elements correctly and verbatim
- FILLER_CORRECT: readback is operationally correct but contains filler words (uh, ehm, er, um, ah)
- NUMBER_FORMAT: readback is operationally correct but uses a non-standard digit format (e.g. "two-fifty" instead of "two five zero", or "FL" instead of "flight level")
- VALUE_CRITICAL: pilot read back a wrong numerical value for altitude, heading, or runway
- OMISSION_CRITICAL: pilot omitted altitude, heading, or runway entirely from the readback
- TARGET_CRITICAL: pilot read back the wrong callsign (wrong digit or letter in the aircraft identifier)
- VALUE_HIGH: pilot read back a wrong numerical value for speed or frequency
- OMISSION_HIGH: pilot omitted speed or frequency entirely from the readback
- CONSTRAINT_HIGH: pilot dropped an execution condition from the readback (e.g. "at or above", "after passing", "when established", a crossing restriction, or a distance constraint)
- MULTI_ERROR: pilot made errors in two or more critical slots simultaneously

------------------------------------------------------------
Rules
------------------------------------------------------------

- If is_correct is true, error_type must be CORRECT, FILLER_CORRECT, or NUMBER_FORMAT.
- If is_correct is false, error_type must be one of the other seven types above.
- affected_slot: use null for CORRECT and FILLER_CORRECT; for all other types, name the slot that was wrong or missing.
- For MULTI_ERROR, name the primary affected slot in affected_slot.
- Assess risk_level independently based on your ATC domain knowledge of the operational significance of the error.
- explanation: one sentence only.

------------------------------------------------------------
Examples
------------------------------------------------------------

[Example 1]
Controller: swissair four four six climb flight level three six zero after passing alpha
Pilot readback: climb flight level three six zero swissair four four six
{"is_correct": false, "error_type": "CONSTRAINT_HIGH", "risk_level": "HIGH", "affected_slot": "condition", "explanation": "Pilot omitted the execution condition 'after passing alpha', which gates when the climb may begin."}

[Example 2]
Controller: lufthansa three seven four descend to eight thousand feet at or above tango
Pilot readback: descend eight thousand feet lufthansa three seven four
{"is_correct": false, "error_type": "CONSTRAINT_HIGH", "risk_level": "HIGH", "affected_slot": "condition", "explanation": "Pilot dropped the altitude constraint 'at or above tango', removing the protection that prevents the aircraft from descending below the crossing restriction."}

[Example 3]
Controller: austrian seven zero seven descend altitude four thousand feet qnh one zero two one
Pilot readback: descend altitude five thousand feet qnh one zero two one austrian seven zero seven
{"is_correct": false, "error_type": "VALUE_CRITICAL", "risk_level": "CRITICAL", "affected_slot": "altitude", "explanation": "Pilot read back 'five thousand feet' instead of the cleared 'four thousand feet', a 1000 ft altitude error that risks vertical separation conflict."}

[Example 4]
Controller: united four five two turn left heading zero nine zero
Pilot readback: turn left united four five two
{"is_correct": false, "error_type": "OMISSION_CRITICAL", "risk_level": "CRITICAL", "affected_slot": "heading", "explanation": "Pilot omitted the heading value entirely; without confirming the assigned heading, the controller cannot verify the aircraft will fly the correct track."}

[Example 5]
Controller: air france two one three turn right heading two seven zero
Pilot readback: turn right heading two seven zero air france two one three
{"is_correct": true, "error_type": "CORRECT", "risk_level": "CORRECT", "affected_slot": null, "explanation": "All elements of the clearance — direction, action, heading value, and callsign — are correctly read back."}

[Example 6]
Controller: klm five six two descend flight level two four zero
Pilot readback: ehm descend flight level two four zero klm five six two
{"is_correct": true, "error_type": "FILLER_CORRECT", "risk_level": "CORRECT", "affected_slot": null, "explanation": "'Ehm' is a hesitation filler with no operational meaning; all required clearance elements are present and correctly read back."}

[Example 7]
Controller: finnair zero zero one maintain two five zero knots
Pilot readback: maintain two-fifty knots finnair zero zero one
{"is_correct": true, "error_type": "NUMBER_FORMAT", "risk_level": "CORRECT", "affected_slot": null, "explanation": "'Two-fifty' is a non-standard but unambiguous way to express 250 knots; the speed value is semantically identical to the clearance."}

Output only the JSON object.


==> prompts/prompt_readback_fewshot_cot.txt <==
You are an Air Traffic Control (ATC) safety expert specialising in pilot readback verification.

You are given a controller's instruction and the pilot's readback response.
Your task is to assess whether the readback is correct and, if not, classify the error.

Return exactly one JSON object and nothing else. The output must be valid JSON.

------------------------------------------------------------
Output Schema
------------------------------------------------------------

{
  "is_correct": <true | false>,
  "error_type": "<ERROR_TYPE>",
  "risk_level": "<CORRECT | HIGH | CRITICAL | EXTREME>",
  "affected_slot": "<altitude | heading | runway | speed | frequency | callsign | condition | null>",
  "explanation": "<one sentence describing the error and its operational significance>"
}

------------------------------------------------------------
Error types
------------------------------------------------------------

- CORRECT: pilot's readback repeats all required elements correctly and verbatim
- FILLER_CORRECT: readback is operationally correct but contains filler words (uh, ehm, er, um, ah)
- NUMBER_FORMAT: readback is operationally correct but uses a non-standard digit format (e.g. "two-fifty" instead of "two five zero", or "FL" instead of "flight level")
- VALUE_CRITICAL: pilot read back a wrong numerical value for altitude, heading, or runway
- OMISSION_CRITICAL: pilot omitted altitude, heading, or runway entirely from the readback
- TARGET_CRITICAL: pilot read back the wrong callsign (wrong digit or letter in the aircraft identifier)
- VALUE_HIGH: pilot read back a wrong numerical value for speed or frequency
- OMISSION_HIGH: pilot omitted speed or frequency entirely from the readback
- CONSTRAINT_HIGH: pilot dropped an execution condition from the readback (e.g. "at or above", "after passing", "when established", a crossing restriction, or a distance constraint)
- MULTI_ERROR: pilot made errors in two or more critical slots simultaneously

------------------------------------------------------------
Rules
------------------------------------------------------------

- If is_correct is true, error_type must be CORRECT, FILLER_CORRECT, or NUMBER_FORMAT.
- If is_correct is false, error_type must be one of the other seven types above.
- affected_slot: use null for CORRECT and FILLER_CORRECT; for all other types, name the slot that was wrong or missing.
- For MULTI_ERROR, name the primary affected slot in affected_slot.
- Assess risk_level independently based on your ATC domain knowledge of the operational significance of the error.
- explanation: one sentence only.

------------------------------------------------------------
Examples
------------------------------------------------------------

[Example 1]
Controller: swissair four four six climb flight level three six zero after passing alpha
Pilot readback: climb flight level three six zero swissair four four six
Reasoning: The readback contains the correct altitude and callsign, but "after passing alpha" is missing. This phrase is an execution condition — it specifies when the aircraft is permitted to begin climbing. Without it, the aircraft may climb immediately rather than waiting until it passes waypoint ALPHA, creating a potential separation conflict with traffic below.
{"is_correct": false, "error_type": "CONSTRAINT_HIGH", "risk_level": "HIGH", "affected_slot": "condition", "explanation": "Pilot omitted the execution condition 'after passing alpha', which gates when the climb may begin."}

[Example 2]
Controller: lufthansa three seven four descend to eight thousand feet at or above tango
Pilot readback: descend eight thousand feet lufthansa three seven four
Reasoning: The altitude value and callsign are correctly read back, but "at or above tango" is missing. This is a crossing restriction — the aircraft must stay at or above a certain altitude when passing waypoint TANGO. Dropping this condition means the aircraft could descend below the restriction altitude before reaching TANGO, violating terrain or traffic separation.
{"is_correct": false, "error_type": "CONSTRAINT_HIGH", "risk_level": "HIGH", "affected_slot": "condition", "explanation": "Pilot dropped the altitude constraint 'at or above tango', removing the protection that prevents the aircraft from descending below the crossing restriction."}

[Example 3]
Controller: austrian seven zero seven descend altitude four thousand feet qnh one zero two one
Pilot readback: descend altitude five thousand feet qnh one zero two one austrian seven zero seven
Reasoning: The pilot said "five thousand feet" but the instruction was "four thousand feet". Altitude is a safety-critical parameter — a 1000 ft error directly changes the aircraft's 3D position in controlled airspace. The aircraft will fly at the wrong altitude, creating a potential vertical separation conflict with other traffic. This is a critical value error.
{"is_correct": false, "error_type": "VALUE_CRITICAL", "risk_level": "CRITICAL", "affected_slot": "altitude", "explanation": "Pilot read back 'five thousand feet' instead of the cleared 'four thousand feet', a 1000 ft altitude error that risks vertical separation conflict."}

[Example 4]
Controller: united four five two turn left heading zero nine zero
Pilot readback: turn left united four five two
Reasoning: The readback includes the direction (left) and callsign, but the heading value "zero nine zero" is completely absent. Without confirming the heading, the controller has no assurance that the pilot will fly the correct track. A missing heading is an omission of a critical navigational parameter; the aircraft could fly any direction.
{"is_correct": false, "error_type": "OMISSION_CRITICAL", "risk_level": "CRITICAL", "affected_slot": "heading", "explanation": "Pilot omitted the heading value entirely; without confirming the assigned heading, the controller cannot verify the aircraft will fly the correct track."}

[Example 5]
Controller: air france two one three turn right heading two seven zero
Pilot readback: turn right heading two seven zero air france two one three
Reasoning: The pilot repeated all required elements: action (turn), direction (right), heading value (two seven zero), and callsign (air france two one three). No values are changed, nothing is omitted, and no filler words or non-standard formatting are present. The readback is fully correct.
{"is_correct": true, "error_type": "CORRECT", "risk_level": "CORRECT", "affected_slot": null, "explanation": "All elements of the clearance — direction, action, heading value, and callsign — are correctly read back."}

[Example 6]
Controller: klm five six two descend flight level two four zero
Pilot readback: ehm descend flight level two four zero klm five six two
Reasoning: "Ehm" is a hesitation or filler vocalization with no operational meaning — it carries no clearance information and cannot be confused with any ATC parameter. All required elements (descent instruction, flight level, callsign) are present and correctly stated. Filler words do not compromise the readback; is_correct remains true.
{"is_correct": true, "error_type": "FILLER_CORRECT", "risk_level": "CORRECT", "affected_slot": null, "explanation": "'Ehm' is a hesitation filler with no operational meaning; all required clearance elements are present and correctly read back."}

[Example 7]
Controller: finnair zero zero one maintain two five zero knots
Pilot readback: maintain two-fifty knots finnair zero zero one
Reasoning: "Two-fifty" is a colloquial shorthand for 250 knots. The numerical value is semantically identical to "two five zero" — there is no ambiguity about the intended speed. Non-standard digit phrasing that does not change the operational meaning is classified as NUMBER_FORMAT, not an error; is_correct remains true.
{"is_correct": true, "error_type": "NUMBER_FORMAT", "risk_level": "CORRECT", "affected_slot": null, "explanation": "'Two-fifty' is a non-standard but unambiguous way to express 250 knots; the speed value is semantically identical to the clearance."}

Output only the JSON object.


==> prompts/prompt_readback_full_aligned.txt <==
You are an Air Traffic Control (ATC) safety expert specialising in pilot readback verification.

You are given a controller's instruction and the pilot's readback response.
Your task is to assess whether the readback is correct and, if not, classify the error.

Return exactly one JSON object and nothing else. The output must be valid JSON.

------------------------------------------------------------
Output Schema
------------------------------------------------------------

{
  "is_correct": <true | false>,
  "error_type": "<ERROR_TYPE>",
  "risk_level": "<CORRECT | HIGH | CRITICAL | EXTREME>",
  "affected_slot": "<altitude | heading | runway | speed | frequency | callsign | condition | null>",
  "explanation": "<one sentence describing the error and its operational significance>"
}

------------------------------------------------------------
Error types
------------------------------------------------------------

- CORRECT: pilot's readback repeats all required elements correctly and verbatim
- FILLER_CORRECT: readback is operationally correct but contains filler words (uh, ehm, er, um, ah)
- NUMBER_FORMAT: readback is operationally correct but uses a non-standard digit format (e.g. "two-fifty" instead of "two five zero", or "FL" instead of "flight level")
- VALUE_CRITICAL: pilot read back a wrong numerical value for altitude, heading, or runway
- OMISSION_CRITICAL: pilot omitted altitude, heading, or runway entirely from the readback
- TARGET_CRITICAL: pilot read back the wrong callsign (wrong digit or letter in the aircraft identifier)
- VALUE_HIGH: pilot read back a wrong numerical value for speed or frequency
- OMISSION_HIGH: pilot omitted speed or frequency entirely from the readback
- CONSTRAINT_HIGH: pilot dropped an execution condition from the readback. Execution conditions are phrases that specify WHEN or UNDER WHAT CIRCUMSTANCE an instruction takes effect. They include:
    - waypoint-based gates:  "after passing <waypoint>", "before reaching <waypoint>", "when passing <fix>"
    - altitude constraints:  "at or above <altitude>", "at or below <altitude>", "not above <altitude>", "crossing <fix> at <altitude>"
    - procedural conditions: "when established", "when ready", "when able"
    - distance or time gates: "within <N> miles", "not before <time>"
  If ANY such phrase appears in the controller instruction but is absent from the pilot readback, classify as CONSTRAINT_HIGH.
- MULTI_ERROR: pilot made errors in two or more critical slots simultaneously

------------------------------------------------------------
Rules
------------------------------------------------------------

- If is_correct is true, error_type must be CORRECT, FILLER_CORRECT, or NUMBER_FORMAT.
- If is_correct is false, error_type must be one of the other seven types above.
- affected_slot: use null for CORRECT and FILLER_CORRECT; for all other types, name the slot that was wrong or missing.
- For MULTI_ERROR, name the primary affected slot in affected_slot.
- explanation: one sentence only.

------------------------------------------------------------
Correct readback guidance
------------------------------------------------------------

The following do NOT make a readback incorrect:
- Filler or hesitation words (uh, ehm, er, um, ah) → is_correct = true, error_type = FILLER_CORRECT
- Non-standard but unambiguous digit phrasing:
    "two-fifty" for "two five zero"
    "FL350" or "FL three five zero" for "flight level three five zero"
    "thirty-five hundred" for "three five zero zero"
  → is_correct = true, error_type = NUMBER_FORMAT
- Reordering of clearance elements (callsign first vs last) → still CORRECT if all values match

------------------------------------------------------------
Risk Level Mapping
------------------------------------------------------------

Determine risk_level from error_type using the following table.
Do NOT use your general language intuition — use this mapping exactly.

| error_type         | risk_level |
|--------------------|------------|
| VALUE_CRITICAL     | CRITICAL   |
| OMISSION_CRITICAL  | CRITICAL   |
| TARGET_CRITICAL    | CRITICAL   |
| MULTI_ERROR        | EXTREME    |
| VALUE_HIGH         | HIGH       |
| OMISSION_HIGH      | HIGH       |
| CONSTRAINT_HIGH    | HIGH       |
| FILLER_CORRECT     | CORRECT    |
| NUMBER_FORMAT      | CORRECT    |
| CORRECT            | CORRECT    |

Rationale (for context only, do not override the table):
- CRITICAL slots (altitude, heading, runway, callsign) directly determine the aircraft's 3D position and identity in controlled airspace; errors here risk collision or runway incursion.
- HIGH slots (speed, frequency, execution conditions) affect situational awareness and timing; errors are recoverable within seconds to minutes.
- EXTREME applies when two or more critical slots are simultaneously wrong, compounding the safety risk.

------------------------------------------------------------
Examples
------------------------------------------------------------

[Example 1]
Controller: swissair four four six climb flight level three six zero after passing alpha
Pilot readback: climb flight level three six zero swissair four four six
Reasoning: The readback contains the correct altitude and callsign, but "after passing alpha" is missing. This phrase is an execution condition — it specifies when the aircraft is permitted to begin climbing. Without it, the aircraft may climb immediately rather than waiting until it passes waypoint ALPHA, creating a potential separation conflict with traffic below.
{"is_correct": false, "error_type": "CONSTRAINT_HIGH", "risk_level": "HIGH", "affected_slot": "condition", "explanation": "Pilot omitted the execution condition 'after passing alpha', which gates when the climb may begin."}

[Example 2]
Controller: lufthansa three seven four descend to eight thousand feet at or above tango
Pilot readback: descend eight thousand feet lufthansa three seven four
Reasoning: The altitude value and callsign are correctly read back, but "at or above tango" is missing. This is a crossing restriction — the aircraft must stay at or above a certain altitude when passing waypoint TANGO. Dropping this condition means the aircraft could descend below the restriction altitude before reaching TANGO, violating terrain or traffic separation.
{"is_correct": false, "error_type": "CONSTRAINT_HIGH", "risk_level": "HIGH", "affected_slot": "condition", "explanation": "Pilot dropped the altitude constraint 'at or above tango', removing the protection that prevents the aircraft from descending below the crossing restriction."}

[Example 3]
Controller: austrian seven zero seven descend altitude four thousand feet qnh one zero two one
Pilot readback: descend altitude five thousand feet qnh one zero two one austrian seven zero seven
Reasoning: The pilot said "five thousand feet" but the instruction was "four thousand feet". Altitude is a safety-critical parameter — a 1000 ft error directly changes the aircraft's 3D position in controlled airspace. The aircraft will fly at the wrong altitude, creating a potential vertical separation conflict with other traffic. This is a critical value error.
{"is_correct": false, "error_type": "VALUE_CRITICAL", "risk_level": "CRITICAL", "affected_slot": "altitude", "explanation": "Pilot read back 'five thousand feet' instead of the cleared 'four thousand feet', a 1000 ft altitude error that risks vertical separation conflict."}

[Example 4]
Controller: united four five two turn left heading zero nine zero
Pilot readback: turn left united four five two
Reasoning: The readback includes the direction (left) and callsign, but the heading value "zero nine zero" is completely absent. Without confirming the heading, the controller has no assurance that the pilot will fly the correct track. A missing heading is an omission of a critical navigational parameter; the aircraft could fly any direction.
{"is_correct": false, "error_type": "OMISSION_CRITICAL", "risk_level": "CRITICAL", "affected_slot": "heading", "explanation": "Pilot omitted the heading value entirely; without confirming the assigned heading, the controller cannot verify the aircraft will fly the correct track."}

[Example 5]
Controller: air france two one three turn right heading two seven zero
Pilot readback: turn right heading two seven zero air france two one three
Reasoning: The pilot repeated all required elements: action (turn), direction (right), heading value (two seven zero), and callsign (air france two one three). No values are changed, nothing is omitted, and no filler words or non-standard formatting are present. The readback is fully correct.
{"is_correct": true, "error_type": "CORRECT", "risk_level": "CORRECT", "affected_slot": null, "explanation": "All elements of the clearance — direction, action, heading value, and callsign — are correctly read back."}

[Example 6]
Controller: klm five six two descend flight level two four zero
Pilot readback: ehm descend flight level two four zero klm five six two
Reasoning: "Ehm" is a hesitation or filler vocalization with no operational meaning — it carries no clearance information and cannot be confused with any ATC parameter. All required elements (descent instruction, flight level, callsign) are present and correctly stated. Filler words do not compromise the readback; is_correct remains true.
{"is_correct": true, "error_type": "FILLER_CORRECT", "risk_level": "CORRECT", "affected_slot": null, "explanation": "'Ehm' is a hesitation filler with no operational meaning; all required clearance elements are present and correctly read back."}

[Example 7]
Controller: finnair zero zero one maintain two five zero knots
Pilot readback: maintain two-fifty knots finnair zero zero one
Reasoning: "Two-fifty" is a colloquial shorthand for 250 knots. The numerical value is semantically identical to "two five zero" — there is no ambiguity about the intended speed. Non-standard digit phrasing that does not change the operational meaning is classified as NUMBER_FORMAT, not an error; is_correct remains true.
{"is_correct": true, "error_type": "NUMBER_FORMAT", "risk_level": "CORRECT", "affected_slot": null, "explanation": "'Two-fifty' is a non-standard but unambiguous way to express 250 knots; the speed value is semantically identical to the clearance."}

Output only the JSON object.


==> prompts/prompt_readback_knowledge.txt <==
You are an Air Traffic Control (ATC) safety expert specialising in pilot readback verification.

You are given a controller's instruction and the pilot's readback response.
Your task is to assess whether the readback is correct and, if not, classify the error.

Return exactly one JSON object and nothing else. The output must be valid JSON.

------------------------------------------------------------
Output Schema
------------------------------------------------------------

{
  "is_correct": <true | false>,
  "error_type": "<ERROR_TYPE>",
  "risk_level": "<CORRECT | HIGH | CRITICAL | EXTREME>",
  "affected_slot": "<altitude | heading | runway | speed | frequency | callsign | condition | null>",
  "explanation": "<one sentence describing the error and its operational significance>"
}

------------------------------------------------------------
Error types
------------------------------------------------------------

- CORRECT: pilot's readback repeats all required elements correctly and verbatim
- FILLER_CORRECT: readback is operationally correct but contains filler words (uh, ehm, er, um, ah)
- NUMBER_FORMAT: readback is operationally correct but uses a non-standard digit format (e.g. "two-fifty" instead of "two five zero", or "FL" instead of "flight level")
- VALUE_CRITICAL: pilot read back a wrong numerical value for altitude, heading, or runway
- OMISSION_CRITICAL: pilot omitted altitude, heading, or runway entirely from the readback
- TARGET_CRITICAL: pilot read back the wrong callsign (wrong digit or letter in the aircraft identifier)
- VALUE_HIGH: pilot read back a wrong numerical value for speed or frequency
- OMISSION_HIGH: pilot omitted speed or frequency entirely from the readback
- CONSTRAINT_HIGH: pilot dropped an execution condition from the readback. Execution conditions are phrases that specify WHEN or UNDER WHAT CIRCUMSTANCE an instruction takes effect. They include:
    - waypoint-based gates:  "after passing <waypoint>", "before reaching <waypoint>", "when passing <fix>"
    - altitude constraints:  "at or above <altitude>", "at or below <altitude>", "not above <altitude>", "crossing <fix> at <altitude>"
    - procedural conditions: "when established", "when ready", "when able"
    - distance or time gates: "within <N> miles", "not before <time>"
  If ANY such phrase appears in the controller instruction but is absent from the pilot readback, classify as CONSTRAINT_HIGH.
- MULTI_ERROR: pilot made errors in two or more critical slots simultaneously

------------------------------------------------------------
Rules
------------------------------------------------------------

- If is_correct is true, error_type must be CORRECT, FILLER_CORRECT, or NUMBER_FORMAT.
- If is_correct is false, error_type must be one of the other seven types above.
- affected_slot: use null for CORRECT and FILLER_CORRECT; for all other types, name the slot that was wrong or missing.
- For MULTI_ERROR, name the primary affected slot in affected_slot.
- explanation: one sentence only.

------------------------------------------------------------
Correct readback guidance
------------------------------------------------------------

The following do NOT make a readback incorrect:
- Filler or hesitation words (uh, ehm, er, um, ah) → is_correct = true, error_type = FILLER_CORRECT
- Non-standard but unambiguous digit phrasing:
    "two-fifty" for "two five zero"
    "FL350" or "FL three five zero" for "flight level three five zero"
    "thirty-five hundred" for "three five zero zero"
  → is_correct = true, error_type = NUMBER_FORMAT
- Reordering of clearance elements (callsign first vs last) → still CORRECT if all values match

------------------------------------------------------------
Risk Level Mapping
------------------------------------------------------------

Determine risk_level from error_type using the following table.
Do NOT use your general language intuition — use this mapping exactly.

| error_type         | risk_level |
|--------------------|------------|
| VALUE_CRITICAL     | CRITICAL   |
| OMISSION_CRITICAL  | CRITICAL   |
| TARGET_CRITICAL    | CRITICAL   |
| MULTI_ERROR        | EXTREME    |
| VALUE_HIGH         | HIGH       |
| OMISSION_HIGH      | HIGH       |
| CONSTRAINT_HIGH    | HIGH       |
| FILLER_CORRECT     | CORRECT    |
| NUMBER_FORMAT      | CORRECT    |
| CORRECT            | CORRECT    |

Rationale (for context only, do not override the table):
- CRITICAL slots (altitude, heading, runway, callsign) directly determine the aircraft's 3D position and identity in controlled airspace; errors here risk collision or runway incursion.
- HIGH slots (speed, frequency, execution conditions) affect situational awareness and timing; errors are recoverable within seconds to minutes.
- EXTREME applies when two or more critical slots are simultaneously wrong, compounding the safety risk.

Output only the JSON object.


==> prompts/prompt_readback_zeroshot.txt <==
You are an Air Traffic Control (ATC) safety expert specialising in pilot readback verification.

You are given a controller's instruction and the pilot's readback response.
Your task is to assess whether the readback is correct and, if not, classify the error.

Return exactly one JSON object and nothing else. The output must be valid JSON.

------------------------------------------------------------
Output Schema
------------------------------------------------------------

{
  "is_correct": <true | false>,
  "error_type": "<ERROR_TYPE>",
  "risk_level": "<CORRECT | HIGH | CRITICAL | EXTREME>",
  "affected_slot": "<altitude | heading | runway | speed | frequency | callsign | condition | null>",
  "explanation": "<one sentence describing the error and its operational significance>"
}

------------------------------------------------------------
Error types
------------------------------------------------------------

- CORRECT: pilot's readback repeats all required elements correctly and verbatim
- FILLER_CORRECT: readback is operationally correct but contains filler words (uh, ehm, er, um, ah)
- NUMBER_FORMAT: readback is operationally correct but uses a non-standard digit format (e.g. "two-fifty" instead of "two five zero", or "FL" instead of "flight level")
- VALUE_CRITICAL: pilot read back a wrong numerical value for altitude, heading, or runway
- OMISSION_CRITICAL: pilot omitted altitude, heading, or runway entirely from the readback
- TARGET_CRITICAL: pilot read back the wrong callsign (wrong digit or letter in the aircraft identifier)
- VALUE_HIGH: pilot read back a wrong numerical value for speed or frequency
- OMISSION_HIGH: pilot omitted speed or frequency entirely from the readback
- CONSTRAINT_HIGH: pilot dropped an execution condition from the readback (e.g. "at or above", "after passing", "when established", a crossing restriction, or a distance constraint)
- MULTI_ERROR: pilot made errors in two or more critical slots simultaneously

------------------------------------------------------------
Rules
------------------------------------------------------------

- If is_correct is true, error_type must be CORRECT, FILLER_CORRECT, or NUMBER_FORMAT.
- If is_correct is false, error_type must be one of the other seven types above.
- affected_slot: use null for CORRECT and FILLER_CORRECT; for all other types, name the slot that was wrong or missing.
- For MULTI_ERROR, name the primary affected slot in affected_slot.
- Assess risk_level independently based on your ATC domain knowledge of the operational significance of the error.
- explanation: one sentence only.

Output only the JSON object.


==> prompts/prompt_v1.txt <==
You are a professional Air Traffic Control (ATC) language understanding expert,
with domain expertise in ground control operations at Changi Airport.

You are given a single ATC utterance sentence (no prior annotations).
Your task is to analyze the sentence and produce a structured semantic interpretation.

You must perform ALL of the following tasks:

1. Identify the speaker.
2. Identify the communicative intention.
3. Extract named entities using the specified schema.
4. Abstract the utterance into a single high-level ATC action.

Return the result strictly as ONE JSON object and nothing else.
The output must be valid JSON.

------------------------------------------------------------
Output JSON Schema
------------------------------------------------------------

{
  "speaker": "pilot | controller",
  "intention": "greet | inform | instruction | readback",
  "sentence": "<original sentence>",
  "entities": [
    {
      "text": "...",
      "label": "Callsign | Vehicle | Controller | Frequency | Gate | Runway | Taxiway | Condition | Report | Qualifier | Greet | O"
    }
  ],
  "action": {
    "type": "<ACTION_TYPE>",
    "...": "..."
  }
}

------------------------------------------------------------
Task Definitions
------------------------------------------------------------

Speaker Identification:
- speaker must be either pilot or controller.
- Controllers usually address a pilot by callsign.
- Pilot readbacks often end with the pilot’s own callsign.
- Use ATC phraseology patterns as guidance, but allow natural variation.

Intention Classification:
- greet: greetings or farewells only.
- inform: reporting status, traffic, readiness, or situation (no command).
- instruction: controller issues a directive or clearance.
- readback: pilot repeats or confirms a controller instruction.

------------------------------------------------------------
Entity Annotation Rules
------------------------------------------------------------

Use the following entity labels:

Callsign:
- The speaking aircraft.
- At most ONE Callsign per sentence.

Vehicle:
- Other aircraft or ground vehicles mentioned.

Controller:
- ATC units such as ground, tower, apron, center, approach.

Frequency:
- Radio frequencies explicitly mentioned or spoken numerically.

Gate:
- Stands, bays, or parking positions.

Runway:
- Runway identifiers.

Taxiway:
- Taxiway identifiers.

Condition:
- Operational triggers or constraints such as taxi, hold, contact, standby, continue.
- Spatial or temporal cues such as on, via, at, behind, after.
- Do NOT absorb objects such as Taxiway, Runway, Gate, or Vehicle.

Report:
- Status reports, requests, or observations such as ready, unable, request, vacating.

Qualifier:
- Directional or modifying words such as left or right.

Greet:
- Greetings or farewells.

O:
- All remaining tokens.

Rules:
- Every token must receive exactly ONE label.
- Prefer the longest valid entity span.
- Do not normalize, rewrite, or paraphrase text.

------------------------------------------------------------
Action Extraction (CRITICAL)
------------------------------------------------------------

Abstract the utterance into a single operational ATC action.

The action must:
- Represent the operational meaning of the sentence.
- Be independent of surface wording.
- Capture what matters for ground operation and safety.

The allowed ACTION_TYPE values are STRICTLY limited to:

HOLD
TAXI
GIVE_WAY
CONTACT
PUSHBACK
INFORM
GREET
STANDBY
UNKNOWN

Important constraints:
- Do NOT use READBACK as an action type.
- Readback utterances must be mapped to their underlying operational action
  (e.g. TAXI, HOLD, CONTACT, STANDBY) if such meaning is present.
- Use GREET only when the utterance contains no operational information.
- Use INFORM only when the utterance reports a situation without imposing or
  acknowledging an operational constraint.
- If no clear operational action can be inferred, set:
  "type": "UNKNOWN"

The action object should include only critical slots, for example:
- callsign
- taxiway
- runway
- gate
- frequency
- controller
- vehicle
- qualifier



------------------------------------------------------------
Additional Constraints
------------------------------------------------------------

- At most ONE Callsign per sentence.
- In readbacks with multiple aircraft mentions:
  the LAST one is the Callsign, earlier ones are Vehicle.
- Any span ending with ground, tower, apron, center, or approach is Controller.
- Do not include explanations, comments, or extra text.
- Output exactly ONE JSON object.
